The California-Kepler Survey V. Peas in a Pod: Planets in a Kepler Multi-planet System are Similar in Size and Regularly Spaced

We have established precise planet radii, semimajor axes, incident stellar fluxes, and stellar masses for 909 planets in 355 multi-planet systems discovered by Kepler. In this sample, we find that planets within a single multi-planet system have correlated sizes: each planet is more likely to be the size of its neighbor than a size drawn at random from the distribution of observed planet sizes. In systems with three or more planets, the planets tend to have a regular spacing: the orbital period ratios of adjacent pairs of planets are correlated. Furthermore, the orbital period ratios are smaller in systems with smaller planets, suggesting that the patterns in planet sizes and spacing are linked through formation and/or subsequent orbital dynamics. Yet, we find that essentially no planets have orbital period ratios smaller than $1.2$, regardless of planet size. Using empirical mass-radius relationships, we estimate the mutual Hill separations of planet pairs. We find that $93\%$ of the planet pairs are at least 10 mutual Hill radii apart, and that a spacing of $\sim20$ mutual Hill radii is most common. We also find that when comparing planet sizes, the outer planet is larger in $65 \pm 0.4\%$ of cases, and the typical ratio of the outer to inner planet size is positively correlated with the temperature difference between the planets. This could be the result of photo-evaporation.

==> CKS-V-mrt.txt <==
Title: The California-Kepler Survey. V. Peas in a Pod: Planets in a Kepler 
       multi-planet System are Similar in Size and Regularly Spaced  
Authors: Weiss L.M., Marcy G.W., Petigura E.A., Fulton B.J., Howard A.W., 
         Winn J.N., Isaacson H.T., Morton T.D., Hirsch L.A., Sinukoff E.J., 
         Cumming A., Hebb L., Cargile P.A.
Table: CKS Multis Properties
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label   Explanations
--------------------------------------------------------------------------------
   1-  6 A6     ---      KOI-S   Kepler Object of Interest number of star
   8- 15 I8     ---      KIC     Kepler Input Catalog number of star
  17- 25 A9     ---      KOI-P   Kepler Object of Interest number of planet
  27- 39 A13    ---      Kepname Kepler name of planet, if named
  41- 46 F6.4   solMass  Mstar   Stellar mass
  48- 52 F5.3   solRad   Rstar   Stellar radius
  54- 60 F7.3   ---      CDPP    The 6-hour Combined Differential 
                                  Photometric Precision
  62- 67 F6.4   ---      b       Impact parameter
  69- 82 F14.9  d        Per     Orbital period
  84- 98 F15.12 Rgeo     Rp      Planet radius; in Earth radii
 100-114 F15.13 Rgeo   e_Rp      Uncertainty in Rp
 116-129 F14.9  K        T       Equilibrium temperature
 131-145 F15.12 Rgeo     RpAvg   Average radius (1)
 147-160 F14.11 ---      Prat    Orbital period ratio (1)
 162-175 F14.11 ---      Delta   Mutual Hill radius (1)
--------------------------------------------------------------------------------
Note (1): Of this planet and interior planet.
--------------------------------------------------------------------------------
K00041  6521045 K00041.02 Kepler-100 b  1.1070 1.550  23.331 0.5134    6.887060370  1.354992225180 0.2359621740790 1186.842218640  0.000000000000  0.00000000000  0.00000000000 
K00041  6521045 K00041.03 Kepler-100 d  1.1070 1.550  23.331 0.5942   35.333086600  1.540306857740 0.3182512495810  687.852770045  1.957340334520  2.75697620285 31.23107787690 
K00041  6521045 K00041.01 Kepler-100 c  1.1070 1.550  23.331 0.5891   12.815883780  2.374373811300 0.3446817351950  965.148486944  1.864683018240  1.86086415560 20.15387471650 
K00046 10905239 K00046.02 Kepler-101 c  1.1560 1.580  54.612 0.4143    6.029795180  1.180822842980 0.1654511720360 1203.273435700  3.439561674480  1.72887962202 12.91801896850 
K00046 10905239 K00046.01 Kepler-101 b  1.1560 1.580  54.612 0.0356    3.487689428  5.698300505990 0.7386795167160 1443.883654150  0.000000000000  0.00000000000  0.00000000000 
K00070  6850504 K00070.05 Kepler-20 f   0.9340 0.949  39.416 0.3268   19.577628600  1.016115523200 0.0870208190509  634.731645300  2.058552383020  1.80370850693 18.36852426610 
K00070  6850504 K00070.03 Kepler-20 d   0.9340 0.949  39.416 0.1206   77.611598700  2.687032169270 0.2197417199210  401.065313090  1.851573846230  3.96430028814 42.20227700520 
K00070  6850504 K00070.01 Kepler-20 c   0.9340 0.949  39.416 0.4384   10.854097835  3.100989242850 0.2774157837810  772.508081932  1.972408767840  1.77978723968 18.34149314410 
K00070  6850504 K00070.02 Kepler-20 b   0.9340 0.949  39.416 0.8424    3.696119675  2.157165589130 0.2567813357540 1106.441537450  0.000000000000  0.00000000000  0.00000000000 
K00070  6850504 K00070.04 Kepler-20 e   0.9340 0.949  39.416 0.5636    6.098536720  0.843828292821 0.1301899615630  936.145332172  1.500496940980  1.64998356553 17.69310256260 
K00072 11904151 K00072.01 Kepler-10 b   0.9050 1.063  22.299 0.0489    0.837491331  1.461125356030 0.1729802164760 1961.505294530  0.000000000000  0.00000000000  0.00000000000 
K00072 11904151 K00072.02 Kepler-10 c   0.9050 1.063  22.299 0.0190   45.294317170  2.295533516590 0.2698428721370  519.065957544  1.878329436310 54.08332658910 78.01058487950 
K00082 10187017 K00082.02 Kepler-102 d  0.8040 0.770  27.801 0.7672   10.311737520  1.423923019050 0.1440213236420  647.037713401  1.005888201800  1.45823949166 14.66055099040 
K00082 10187017 K00082.03 Kepler-102 f  0.8040 0.770  27.801 0.1053   27.453729400  0.800211000528 0.0706634373003  466.741425654  1.680493506750  1.70037502809 17.07367253770 
K00082 10187017 K00082.05 Kepler-102 b  0.8040 0.770  27.801 0.4052    5.286954370  0.499600380063 0.0459859753870  807.959476567  0.000000000000  0.00000000000  0.00000000000 
K00082 10187017 K00082.01 Kepler-102 e  0.8040 0.770  27.801 0.6842   16.145690772  2.560776012980 0.2452133292140  556.871788837  1.992349516010  1.56575850973 12.69220087330 
K00082 10187017 K00082.04 Kepler-102 c  0.8040 0.770  27.801 0.0839    7.071360760  0.587853384557 0.0522994676240  732.942705259  0.543726882310  1.33751121442 28.31160157480 
K00085  5866724 K00085.02 Kepler-65 b   1.2340 1.430  19.867 0.6452    2.154909039  1.501425971870 0.2283550587480 1751.689007300  0.000000000000  0.00000000000  0.00000000000 
K00085  5866724 K00085.01 Kepler-65 c   1.2340 1.430  19.867 0.0265    5.859938722  2.559668911480 0.3654059516540 1254.500029250  2.030547441680  2.71934388689 31.61899294340 
K00085  5866724 K00085.03 Kepler-65 d   1.2340 1.430  19.867 0.8742    8.131224840  1.762894522090 0.2668632449370 1126.143030730  2.161281716790  1.38759554080 10.48806846030 
K00094  6462863 K00094.03 Kepler-89 e   1.1910 1.370  30.087 0.0352   54.319986050  6.115759902280 0.8012867046090  584.538901187  8.207817761190  2.43118918653 12.14553236700 
K00094  6462863 K00094.01 Kepler-89 d   1.1910 1.370  30.087 0.0056   22.342969585 10.299875620100 1.3799353694400  785.431006793  7.075463863590  2.14348237625 11.01109138980 
K00094  6462863 K00094.04 Kepler-89 b   1.1910 1.370  30.087 0.6516    3.743175556  1.629546112430 0.2492054239610 1426.288065320  0.000000000000  0.00000000000  0.00000000000 
K00094  6462863 K00094.02 Kepler-89 c   1.1910 1.370  30.087 0.1270   10.423677765  3.851052107070 0.5184417478260 1011.278719680  2.740299109750  2.78471517273 29.13348200880 
K00108  4914423 K00108.02 Kepler-103 c  1.1370 1.570  27.357 0.6661  179.607660200  5.927726441490 0.8371687350690  403.301088718  4.678896829110 11.24985095290 43.22362991390 
K00108  4914423 K00108.01 Kepler-103 b  1.1370 1.570  27.357 0.0368   15.965336870  3.430067216730 0.4731336240160  903.413495434  0.000000000000  0.00000000000  0.00000000000 
K00111  6678383 K00111.02 Kepler-104 c  0.8300 0.966  27.029 0.6309   23.668364270  2.171523059110 0.2278620458780  641.504377910  2.180007293800  2.07116777603 20.04196776000 
K00111  6678383 K00111.03 Kepler-104 d  0.8300 0.966  27.029 0.4582   51.755295760  2.423657922160 0.2710855984460  494.860733622  2.297590490630  2.18668663240 21.13836188120 
K00111  6678383 K00111.01 Kepler-104 b  0.8300 0.966  27.029 0.1238   11.427545631  2.188491528500 0.2236356330540  817.552450577  0.000000000000  0.00000000000  0.00000000000 
K00115  9579641 K00115.02 Kepler-105 c  1.0190 1.061  35.771 0.1989    7.125945910  1.497485492880 0.1395729704040  998.561017796  2.055347670740  1.31664323608  8.23114581364 
K00115  9579641 K00115.01 Kepler-105 b  1.0190 1.061  35.771 0.0975    5.412207130  2.613209848600 0.2445935876610 1092.142615070  0.000000000000  0.00000000000  0.00000000000 
K00116  8395660 K00116.03 Kepler-106 b  0.9940 1.074  42.874 0.5416    6.164916960  0.882398110111 0.0936420818877 1045.082865890  0.000000000000  0.00000000000  0.00000000000 
K00116  8395660 K00116.04 Kepler-106 d  0.9940 1.074  42.874 0.2506   23.980234800  1.033539821220 0.1118133715790  664.352820488  1.742068017210  1.76705091011 19.19741556520 
K00116  8395660 K00116.01 Kepler-106 c  0.9940 1.074  42.874 0.1145   13.570766220  2.450596213200 0.2398819417990  803.541318992  1.666497161660  2.20128937795 27.01293421170 
K00116  8395660 K00116.02 Kepler-106 e  0.9940 1.074  42.874 0.4969   43.844443530  2.690280578640 0.3075176870230  544.020598948  1.861910199930  1.82835755762 19.84896173410 
K00117 10875245 K00117.04 Kepler-107 d  1.2560 1.610  33.040 0.1553    7.958302160  1.218839402160 0.2077331746770 1131.169734970  1.654472329890  1.62366677827 17.65928103620 
K00117 10875245 K00117.02 Kepler-107 c  1.2560 1.610  33.040 0.7916    4.901438070  2.090105257630 0.3729192357080 1329.027261520  1.932504440470  1.54132078603 14.39090460070 
K00117 10875245 K00117.03 Kepler-107 b  1.2560 1.610  33.040 0.2651    3.180024635  1.774903623300 0.2902409764690 1537.059109560  0.000000000000  0.00000000000  0.00000000000 
K00117 10875245 K00117.01 Kepler-107 e  1.2560 1.610  33.040 0.6808   14.749135180  3.488739369840 0.5830785907780  920.618582571  2.353789386000  1.85330173239 19.81028808720 
K00123  5094751 K00123.01 Kepler-109 b  1.0730 1.370  28.964 0.1459    6.481628092  2.385287097360 0.3274850800320 1157.998543560  0.000000000000  0.00000000000  0.00000000000 
K00123  5094751 K00123.02 Kepler-109 c  1.0730 1.370  28.964 0.0266   21.222585250  2.595107897030 0.3560565566810  780.188586068  2.490197497190  3.27426766065 33.06531379020 
K00124 11086270 K00124.02 Kepler-110 c  1.0300 1.180  33.229 0.0971   31.719824980  2.265565908440 0.2768031968440  641.109055901  2.078579147620  2.49938498046 27.21570791860 
K00124 11086270 K00124.01 Kepler-110 b  1.0300 1.180  33.229 0.0211   12.691052090  1.891592386800 0.2302756841460  869.662337973  0.000000000000  0.00000000000  0.00000000000 
K00137  8644288 K00137.02 Kepler-18 d   0.9530 1.008  50.138 0.0247   14.858912687  5.702248189830 0.5043208292840  706.076606427  5.232049786250  1.94448388304 12.56847601580 
K00137  8644288 K00137.03 Kepler-18 b   0.9530 1.008  50.138 0.7912    3.504687554  2.012332192060 0.2928267970050 1143.514026560  0.000000000000  0.00000000000  0.00000000000 
K00137  8644288 K00137.01 Kepler-18 c   0.9530 1.008  50.138 0.0083    7.641571533  4.761851382670 0.4264551006050  881.192146968  3.387091787360  2.18038595888 17.92933243930 
K00148  5735762 K00148.01 Kepler-48 b   0.8900 0.904  54.604 0.4512    4.778004028  2.005094153620 0.1775811729040  949.658426473  0.000000000000  0.00000000000  0.00000000000 
K00148  5735762 K00148.03 Kepler-48 d   0.8900 0.904  54.604 0.0280   42.896055050  2.142607418090 0.1748870878140  457.171803640  2.455121651900  4.43418041706 38.16374908060 
K00148  5735762 K00148.02 Kepler-48 c   0.8900 0.904  54.604 0.0267    9.673953474  2.767635885700 0.2229247925160  750.977587232  2.386365019660  2.02468508132 19.35645599190 
K00150  7626506 K00150.01 Kepler-112 b  0.7860 0.812  51.933 0.1335    8.408876951  2.305409951420 0.1864239863650  799.149747513  0.000000000000  0.00000000000  0.00000000000 
K00150  7626506 K00150.02 Kepler-112 c  0.7860 0.812  51.933 0.2589   28.574264900  2.376230754440 0.1923906505900  531.629823789  2.340820352930  3.39810715111 31.27844441490 
K00152  8394721 K00152.04 Kepler-79 e   1.2480 1.300  83.584 0.2320   81.063494200  2.790502318860 0.2867245572320  511.435842542  4.973192615280  1.55619551379  8.99755884932 
K00152  8394721 K00152.02 Kepler-79 c   1.2480 1.300  83.584 0.1043   27.402320890  3.716142409640 0.3582186548750  734.173467423  3.570085646510  2.03212168094 19.20506174120 
K00152  8394721 K00152.01 Kepler-79 d   1.2480 1.300  83.584 0.0210   52.090816020  7.155882911700 0.6868851920860  592.753947554  5.436012660670  1.90096365301 12.78514096420 
K00152  8394721 K00152.03 Kepler-79 b   1.2480 1.300  83.584 0.0862   13.484586650  3.424028883390 0.3317237787070  929.377425484  0.000000000000  0.00000000000  0.00000000000 
K00153 12252424 K00153.01 Kepler-113 c  0.7770 0.756  54.358 0.8053    8.925076369  2.705500473690 0.2699824414150  660.703755379  2.368168077950  1.87738203829 16.62737178730 
K00153 12252424 K00153.02 Kepler-113 b  0.7770 0.756  54.358 0.2184    4.754001150  2.030835682200 0.1660412736170  814.241040175  0.000000000000  0.00000000000  0.00000000000 
K00156 10925104 K00156.03 Kepler-114 d  0.7500 0.728  74.654 0.4295   11.776138457  2.757750817260 0.2265009052070  577.974727115  2.245401887270  1.46445136413 10.21779763290 
K00156 10925104 K00156.02 Kepler-114 b  0.7500 0.728  74.654 0.1174    5.188561757  1.342045085620 0.1113643550770  759.606934098  0.000000000000  0.00000000000  0.00000000000 
K00156 10925104 K00156.01 Kepler-114 c  0.7500 0.728  74.654 0.0898    8.041331208  1.733052957280 0.1416718822750  656.311392424  1.537549021450  1.54981892567 13.42371237410 
K00157  6541920 K00157.02 Kepler-11 d   1.0050 1.190  51.624 0.0153   22.687141050  3.704039818550 0.4218041852760  699.010205056  3.528151278580  1.74182465493 14.13795089030 
K00157  6541920 K00157.01 Kepler-11 c   1.0050 1.190  51.624 0.0416   13.024928190  3.352262738610 0.3704476419580  842.110838563  2.728810505920  1.26406462613  6.53899905041 
K00157  6541920 K00157.05 Kepler-11 g   1.0050 1.190  51.624 0.1086  118.378379000  3.937065026660 0.4395674506770  403.293806336  3.521052665820  2.53563980727 23.25363112660 
K00157  6541920 K00157.06 Kepler-11 b   1.0050 1.190  51.624 0.0118   10.304004970  2.105358273230 0.2384753113950  910.221271499  0.000000000000  0.00000000000  0.00000000000 
K00157  6541920 K00157.04 Kepler-11 f   1.0050 1.190  51.624 0.6989   46.685802400  3.105040304980 0.4115666894610  550.189601590  3.765197082260  1.45913623150  8.94444197430 
K00157  6541920 K00157.03 Kepler-11 e   1.0050 1.190  51.624 0.1117   31.995506240  4.425353859540 0.4966000086130  623.970251904  4.064696839050  1.41029256042  7.97348354131 
K00159  8972058 K00159.01 Kepler-115 c  1.0700 1.126  50.931 0.1376    8.990888710  2.421581282630 0.2354382918700  954.614623194  1.729417294000  3.74052536205 43.52033148120 
K00159  8972058 K00159.02 Kepler-115 b  1.0700 1.126  50.931 0.4118    2.403643296  1.037253305380 0.1093696344380 1482.131592910  0.000000000000  0.00000000000  0.00000000000 
K00168 11512246 K00168.01 Kepler-23 c   1.0500 1.490  48.624 0.1274   10.742427660  3.040441060830 0.4747267703390 1007.735338910  2.439344877490  1.51153968383 12.04831283270 
K00168 11512246 K00168.03 Kepler-23 b   1.0500 1.490  48.624 0.7535    7.106943850  1.838248694160 0.3551535710580 1155.870378890  0.000000000000  0.00000000000  0.00000000000 
K00168 11512246 K00168.02 Kepler-23 d   1.0500 1.490  48.624 0.2081   15.274382290  2.201010356410 0.3492833945840  896.506805601  2.620725708620  1.42187434474 10.03953453270 
K00171  7831264 K00171.01 Kepler-116 b  1.1950 1.310  58.423 0.5115    5.968717469  3.103121457960 0.4219284065910 1200.148486040  0.000000000000  0.00000000000  0.00000000000 
K00171  7831264 K00171.02 Kepler-116 c  1.1950 1.310  58.423 0.0231   13.071489000  2.062257629010 0.2710019768250  923.858073180  2.582689543480  2.18999962184 23.05633818620 
K00172  8692861 K00172.02 Kepler-69 c   0.8730 1.046  48.952 0.5830  242.467120000  1.912444324190 0.3113414555260  297.668342315  2.223026072250 17.66947703810 63.25794608100 
K00172  8692861 K00172.01 Kepler-69 b   0.8730 1.046  48.952 0.2540   13.722371040  2.533607820300 0.2735982327300  774.941894680  0.000000000000  0.00000000000  0.00000000000 
K00179  9663113 K00179.02 Kepler-458 b  1.3810 1.800  63.185 0.5993  572.383277000  6.736225819820 1.1507956557300  299.943070805  6.312795195330 27.59765842220 46.53475706690 
K00179  9663113 K00179.01 Kepler-458 c  1.3810 1.800  63.185 0.3588   20.740284130  5.889364570830 0.9177861975630  906.717225321  0.000000000000  0.00000000000  0.00000000000 
K00191  5972334 K00191.03               0.9170 0.939 116.549 0.3269    0.708620008  1.346059869970 0.1152667807560 1898.149575100  0.000000000000  0.00000000000  0.00000000000 
K00191  5972334 K00191.02               0.9170 0.939 116.549 0.8901    2.418405445  2.999168808840 0.3242460765590 1258.561920050  2.172614339400  3.41283821752 34.31861368770 
K00191  5972334 K00191.01 Kepler-487 b  0.9170 0.939 116.549 0.5156   15.358768403 12.203625757300 0.9783376007850  680.168782473  7.601397283070  6.35078308923 22.40324686380 
K00209 10723750 K00209.01 Kepler-117 c  1.1730 1.510  77.959 0.2044   50.790346190 11.681658812200 1.6490454944300  619.315984032  9.693245504710  2.70220340037 12.94875597330 
K00209 10723750 K00209.02 Kepler-117 b  1.1730 1.510  77.959 0.4557   18.795900480  7.704832197210 1.0917087737600  862.292605266  0.000000000000  0.00000000000  0.00000000000 
K00232  4833421 K00232.02 Kepler-122 b  1.0260 1.180  64.354 0.0659    5.766166580  2.279626717390 0.2988679455080 1123.821323430  0.000000000000  0.00000000000  0.00000000000 
K00232  4833421 K00232.01 Kepler-122 c  1.0260 1.180  64.354 0.4116   12.465995556  5.794225709760 0.7634049315590  869.078982805  4.036926213570  2.16192081568 16.36373368630 
K00232  4833421 K00232.03 Kepler-122 d  1.0260 1.180  64.354 0.0269   21.587887500  1.885316605950 0.2504015366420  725.028768333  3.839771157850  1.73174195378 11.89587791670 
K00232  4833421 K00232.05 Kepler-122 f  1.0260 1.180  64.354 0.3786   56.258788500  2.251507358830 0.2961477470980  526.439525918  2.068411982390  2.60603491194 28.36989671170 
K00238  7219825 K00238.01 Kepler-123 b  1.1100 1.250  56.689 0.2035   17.232316860  2.873690703400 0.3571039956370  825.622191103  0.000000000000  0.00000000000  0.00000000000 
K00238  7219825 K00238.02 Kepler-123 c  1.1100 1.250  56.689 0.2452   26.695165900  1.491736884840 0.1956772122320  712.263322066  2.182713794120  1.54913388123 13.24614697580 
K00241 11288051 K00241.03 Kepler-124 b  0.6800 0.673  66.434 0.1525    3.410454240  0.824442904209 0.0732213995664  908.518170201  0.000000000000  0.00000000000  0.00000000000 
K00241 11288051 K00241.02 Kepler-124 d  0.6800 0.673  66.434 0.5985   30.950760800  1.283280471620 0.1723172851210  435.744266424  1.765931040280  2.23933728428 22.78149383720 
K00241 11288051 K00241.01 Kepler-124 c  0.6800 0.673  66.434 0.8474   13.821393060  2.248581608940 0.2326089786150  570.002354327  1.536512256570  4.05265459888 41.55167171400 
K00244  4349452 K00244.02 Kepler-25 b   1.1730 1.270  18.553 0.0053    6.238534771  2.554186265770 0.2748416664300 1179.902751460  0.000000000000  0.00000000000  0.00000000000 
K00244  4349452 K00244.01 Kepler-25 c   1.1730 1.270  18.553 0.1062   12.720374354  4.372300209410 0.4815134471240  931.193864421  3.463243237590  2.03900031352 17.96288142490 
K00245  8478994 K00245.02 Kepler-37 c   0.8120 0.791  17.580 0.0797   21.301991090  0.721668340849 0.0600267468855  559.394630852  0.000000000000  0.00000000000  0.00000000000 
K00245  8478994 K00245.01 Kepler-37 d   0.8120 0.791  17.580 0.0269   39.792237920  1.919908528530 0.1542179625060  454.460986118  1.320788434690  1.86800556586 21.99168807420 
K00246 11295426 K00246.01 Kepler-68 A b 1.0510 1.330  14.965 0.0230    5.398753927  2.453296752920 0.3181707885130 1189.505539550  0.000000000000  0.00000000000  0.00000000000 
K00246 11295426 K00246.02 Kepler-68 A c 1.0510 1.330  14.965 0.0678    9.605038670  0.983101506517 0.1302588878430  980.496192352  1.718199129720  1.77912140466 19.98427356430 
K00260  8292840 K00260.01 Kepler-126 b  1.1090 1.230  18.237 0.6919   10.495677520  1.394214827860 0.1538029331220  984.518908325  0.000000000000  0.00000000000  0.00000000000 
K00260  8292840 K00260.03 Kepler-126 c  1.1090 1.230  18.237 0.7189   21.869676170  1.411229185240 0.1783899639730  769.658068870  1.402722006550  2.08368408122 25.71932950450 
K00260  8292840 K00260.02 Kepler-126 d  1.1090 1.230  18.237 0.0340  100.282869300  2.240388516610 0.2404800411950  463.913384544  1.825808850920  4.58547572998 45.93612182490 
K00262 11807274 K00262.01 Kepler-50 b   1.1500 1.460  23.510 0.3359    7.812858400  1.417069678140 0.1999465160830 1155.302199480  0.000000000000  0.00000000000  0.00000000000 
K00262 11807274 K00262.02 Kepler-50 c   1.1500 1.460  23.510 0.5929    9.376643250  1.668252537260 0.2828573723340 1087.861240650  1.542661107700  1.20015527864  6.34578822960 
K00266  7375348 K00266.02               1.1090 1.173  20.419 0.3242   47.743603300  1.203124849020 0.1336591400030  568.553686713  1.383448133580  1.88643552481 23.59004091920 
K00266  7375348 K00266.01 Kepler-508 b  1.1090 1.173  20.419 0.7101   25.308897480  1.563771418150 0.1670732313340  703.050932155  0.000000000000  0.00000000000  0.00000000000 
K00271  9451706 K00271.01 Kepler-127 d  1.2350 1.410  25.554 0.1662   48.630389760  2.634023489900 0.3793316924850  606.037760049  2.569840726790  1.65447362807 15.17444580650 
K00271  9451706 K00271.03 Kepler-127 b  1.2350 1.410  25.554 0.4265   14.435943970  1.517619191130 0.2207961069590  908.656365981  0.000000000000  0.00000000000  0.00000000000 
K00271  9451706 K00271.02 Kepler-127 c  1.2350 1.410  25.554 0.1544   29.393269820  2.505657963680 0.3607396836690  717.278184632  2.011638577400  2.03611692322 22.96178768690 
K00274  8077137 K00274.02 Kepler-128 c  1.1680 1.580  23.749 0.6427   22.802980800  1.340296342580 0.2462761901860  828.159467479  1.351161592830  1.51117181175 15.63291683550 
K00274  8077137 K00274.01 Kepler-128 b  1.1680 1.580  23.749 0.0212   15.089601740  1.362026843070 0.1944638037940  950.006777119  0.000000000000  0.00000000000  0.00000000000 
K00275 10586004 K00275.01 Kepler-129 b  1.2180 1.710  27.444 0.1588   15.791937250  2.394325130980 0.3168155777300  924.168203946  0.000000000000  0.00000000000  0.00000000000 
K00275 10586004 K00275.02 Kepler-129 c  1.2180 1.710  27.444 0.0213   82.200010500  2.496175022860 0.3313607470430  532.331807788  2.445250076920  5.20518852112 46.21163940350 
K00277 11401755 K00277.02 Kepler-36 b   1.0490 1.400  26.807 0.2177   13.849842830  1.269546791360 0.2268389552160  920.196104419  0.000000000000  0.00000000000  0.00000000000 
K00277 11401755 K00277.01 Kepler-36 c   1.0490 1.400  26.807 0.7139   16.231920040  3.384002010760 0.6008779465730  872.624595069  2.326774401060  1.17199308608  4.86022810427 
K00279 12314973 K00279.01 Kepler-450 b  1.2710 1.450  36.899 0.0243   28.454920880  5.477071760970 0.7451435782750  752.273127344  3.889132943300  1.84615340697 14.47063030900 
K00279 12314973 K00279.03 Kepler-450 d  1.2710 1.450  36.899 0.2641    7.514470400  0.819452760104 0.1192034924250 1173.647209570  0.000000000000  0.00000000000  0.00000000000 
K00279 12314973 K00279.02 Kepler-450 c  1.2710 1.450  36.899 0.3150   15.413085810  2.301194125620 0.3142711443950  924.182494481  1.560323442860  2.05112070306 27.45848711400 
K00282  5088536 K00282.01 Kepler-130 c  0.9710 1.082  22.841 0.1539   27.508675190  2.734021268080 0.2700630532650  642.368831927  1.861283394080  3.25259028056 37.24005987190 
K00282  5088536 K00282.02 Kepler-130 b  0.9710 1.082  22.841 0.1952    8.457467070  0.988545520078 0.0998735568509  951.625981976  0.000000000000  0.00000000000  0.00000000000 
K00282  5088536 K00282.03 Kepler-130 d  0.9710 1.082  22.841 0.2642   87.517436100  1.311303853470 0.1470923113270  437.063929782  2.022662560780  3.18144859742 34.17483195900 
K00283  5695396 K00283.01 Kepler-131 b  1.0450 1.052  27.138 0.0097   16.091971760  2.169801530370 0.1882487121400  734.924857994  0.000000000000  0.00000000000  0.00000000000 
K00283  5695396 K00283.02 Kepler-131 c  1.0450 1.052  27.138 0.4658   25.517064600  0.848786766291 0.0799982221932  631.116739870  1.509294148330  1.58570155234 16.92700418150 
K00285  6196457 K00285.02 Kepler-92 c   1.2210 1.650  27.472 0.2118   26.723205990  2.291513102360 0.3486174960230  778.841339346  2.877903556900  1.94367180201 19.15161095930 
K00285  6196457 K00285.01 Kepler-92 b   1.2210 1.650  27.472 0.5642   13.748826300  3.464294011440 0.5229843582380  972.355374174  0.000000000000  0.00000000000  0.00000000000 
K00285  6196457 K00285.03 Kepler-92 d   1.2210 1.650  27.472 0.1600   49.356884900  1.930133530950 0.2906925211930  634.942748003  2.110823316650  1.84696719841 19.50077183040 
K00295 11547513 K00295.02 Kepler-134 c  0.9870 0.977  38.201 0.3244   10.105753030  1.040373845060 0.0909441194325  854.624404505  1.343895102880  1.90049379812 23.76706688170 
K00295 11547513 K00295.01 Kepler-134 b  0.9870 0.977  38.201 0.1590    5.317435416  1.647416360710 0.1334647369830 1058.565602090  0.000000000000  0.00000000000  0.00000000000 
K00301  3642289 K00301.02 Kepler-135 c  1.1190 1.470  34.055 0.2881   11.448594600  1.293577429010 0.2154978024290 1000.838241800  1.694695483730  1.90729297023 21.97395644010 
K00301  3642289 K00301.01 Kepler-135 b  1.1190 1.470  34.055 0.1062    6.002535939  2.095813538440 0.3380919813940 1241.842468070  0.000000000000  0.00000000000  0.00000000000 
K00312  7050989 K00312.01 Kepler-136 b  1.2080 1.330  28.113 0.6874   11.578911400  2.199906772140 0.2837884119200  973.059634538  0.000000000000  0.00000000000  0.00000000000 
K00312  7050989 K00312.02 Kepler-136 c  1.2080 1.330  28.113 0.1578   16.399256100  2.016334699210 0.2563639284740  865.441188171  2.108120735680  1.41630379001 11.13155489140 
K00313  7419318 K00313.01 Kepler-137 c  0.8550 0.852  41.479 0.7575   18.735755790  2.263261510390 0.2155811848210  588.726355414  2.005244592110  2.22082522337 22.68620341620 
K00313  7419318 K00313.02 Kepler-137 b  0.8550 0.852  41.479 0.7484    8.436393640  1.747227673830 0.1655463330070  768.088798553  0.000000000000  0.00000000000  0.00000000000 
K00316  8008067 K00316.03               1.0580 1.230  43.484 0.0958    7.305699922  1.991596449380 0.2444913093930 1004.544531510  0.000000000000  0.00000000000  0.00000000000 
K00316  8008067 K00316.02 Kepler-139 c  1.0580 1.230  43.484 0.1055  157.065480200  2.879891551490 0.3540093133610  361.081552369  2.836484753030  9.95905945356 54.24868578940 
K00316  8008067 K00316.01 Kepler-139 b  1.0580 1.230  43.484 0.0127   15.771115830  2.793077954560 0.3361720184710  777.158228050  2.392337201970  2.15874125661 22.26834955640 
K00321  8753657 K00321.01 Kepler-406 b  1.0360 1.180  28.228 0.1807    2.426300839  1.607863603400 0.1849350484730 1432.179147790  0.000000000000  0.00000000000  0.00000000000 
K00321  8753657 K00321.02 Kepler-406 c  1.0360 1.180  28.228 0.2033    4.623335570  0.921666911205 0.1078293576280 1155.218578680  1.264765257300  1.90550796327 25.08013516280 
K00327  9881662 K00327.02 Kepler-140 c  1.0800 1.180  40.541 0.0501   91.351586700  1.711174952520 0.1822193775470  452.605094173  1.602465029310 28.07126418490 79.44758100910 
K00327  9881662 K00327.01 Kepler-140 b  1.0800 1.180  40.541 0.0892    3.254274054  1.493755106100 0.1587585048590 1374.641803580  0.000000000000  0.00000000000  0.00000000000 
K00330 11361646 K00330.02 Kepler-524 c  1.0720 1.520  64.760 0.4556    1.888979060  1.249046238750 0.1934485071790 1812.146569410  0.000000000000  0.00000000000  0.00000000000 
K00330 11361646 K00330.01 Kepler-524 b  1.0720 1.520  64.760 0.0369    7.974198070  2.608314256690 0.3976332928840 1119.751161680  1.928680247720  4.22143275109 44.03146773520 
K00332 10290666 K00332.01 Kepler-526 b  1.2140 1.500  38.034 0.7022    5.458498316  2.586900111290 0.4495887059240 1230.938968440  0.000000000000  0.00000000000  0.00000000000 
K00332 10290666 K00332.02               1.2140 1.500  38.034 0.2836    6.866785100  0.963038821767 0.1695230191660 1142.486947130  1.774969466530  1.25799894082  8.34029902011 
K00337 10545066 K00337.02               0.9990 1.220  70.176 0.0898  154.607419000  2.044608947480 0.2666436594770  371.605827361  2.215017621260  7.81517570754 53.04189847860 
K00337 10545066 K00337.01 Kepler-528 b  0.9990 1.220  70.176 0.0176   19.782974150  2.385426295050 0.2889880799590  737.048264726  0.000000000000  0.00000000000  0.00000000000 
K00338 10552611 K00338.02 Kepler-141 b  0.8630 0.842  58.425 0.3729    3.107638730  0.716362951061 0.0703338009902 1019.091279440  0.000000000000  0.00000000000  0.00000000000 
K00338 10552611 K00338.01 Kepler-141 c  0.8630 0.842  58.425 0.7433    7.010627450  1.710615416300 0.1830185407680  776.799924327  1.213489183680  2.25593386462 29.95142027240 
K00339 10587105 K00339.03               0.9980 1.014  55.942 0.8066   35.865730600  1.840090924470 0.2362382775260  574.447215096  1.813133368180  2.79447773206 31.26412890530 
K00339 10587105 K00339.02 Kepler-529 c  0.9980 1.014  55.942 0.6048   12.834502200  1.786175811900 0.2281239570240  808.658686570  1.750693277610  6.48090112195 53.02868718710 
K00339 10587105 K00339.01 Kepler-529 b  0.9980 1.014  55.942 0.2652    1.980357663  1.715210743330 0.1402417623030 1508.390161000  0.000000000000  0.00000000000  0.00000000000 
K00341 10878263 K00341.01 Kepler-414 c  0.9770 0.932  70.889 0.6267    7.170732075  2.948573729920 0.2933718995700  881.850708190  2.547836405590  1.52580024842 11.85695193110 
K00341 10878263 K00341.02 Kepler-414 b  0.9770 0.932  70.889 0.7249    4.699653236  2.147099081260 0.2533260708230 1014.156893600  0.000000000000  0.00000000000  0.00000000000 
K00343 10982872 K00343.02 Kepler-142 b  1.0000 1.140  48.454 0.4997    2.024145594  1.812521711880 0.2180707738580 1532.727557370  0.000000000000  0.00000000000  0.00000000000 
K00343 10982872 K00343.01 Kepler-142 c  1.0000 1.140  48.454 0.0702    4.761705259  2.549740278010 0.2841381208180 1152.452545320  2.181130994940  2.35245195460 24.88490982940 
K00343 10982872 K00343.03 Kepler-142 d  1.0000 1.140  48.454 0.1343   41.808766800  1.311672886140 0.1614658908820  558.823928252  1.930706582080  8.78020888021 59.01443858400 
K00351 11442793 K00351.01 Kepler-90 h   1.1230 1.290  68.559 0.5485  331.601108100 12.222585420200 1.5894321759300  304.802084609 10.315105601800  1.57453091416  5.89273647046 
K00351 11442793 K00351.02 Kepler-90 g   1.1230 1.290  68.559 0.0154  210.603110500  8.407625783300 1.0869427620800  355.381065282  5.708131102640  1.68595329929  9.36456419628 
K00351 11442793 K00351.07               1.1230 1.290  68.559 0.4617  124.916337000  3.008636421980 0.4016464947820  422.831543057  2.929799262750  1.35866556022  8.63807568962 
K00351 11442793 K00351.04 Kepler-90 e   1.1230 1.290  68.559 0.1619   91.940460300  2.850962103520 0.3743451891540  468.695875492  2.981977694190  1.53908644123 12.06949985020 
K00351 11442793 K00351.06 Kepler-90 b   1.1230 1.290  68.559 0.0830    7.008280760  1.412070817680 0.1933004371590 1104.774015200  0.000000000000  0.00000000000  0.00000000000 
K00351 11442793 K00351.05 Kepler-90 c   1.1230 1.290  68.559 0.0818    8.719828530  1.572190235620 0.2123824386820 1026.558736170  1.492130526650  1.24421792286  7.62840410226 
K00351 11442793 K00351.03 Kepler-90 d   1.1230 1.290  68.559 0.0404   59.737034800  3.112993284870 0.4094274125680  540.185495707  2.342591760240  6.85071209766 51.60557843270 
K00352 11521793 K00352.02 Kepler-143 b  1.0270 1.340  62.385 0.5244   16.007497540  2.347992147120 0.3813678383660  836.641307485  0.000000000000  0.00000000000  0.00000000000 
K00352 11521793 K00352.01 Kepler-143 c  1.0270 1.340  62.385 0.7870   27.082470840  3.037955872350 0.4945297151790  701.586210090  2.692974009730  1.69186162749 14.68768886930 
K00369  7175184 K00369.01 Kepler-144 b  1.0890 1.179  30.840 0.1622    5.885281690  1.285510078670 0.1346265808770 1155.564808240  0.000000000000  0.00000000000  0.00000000000 
K00369  7175184 K00369.02 Kepler-144 c  1.0890 1.179  30.840 0.2457   10.104635050  1.277064245390 0.1344580964780  965.406634214  1.281287162030  1.71693311930 21.20625231080 
K00370  8494142 K00370.01 Kepler-145 c  1.2550 1.730  27.710 0.7016   42.882324150  3.583085705630 0.5403824889830  697.159784375  2.817612242720  1.86845476512 18.34682206440 
K00370  8494142 K00370.02 Kepler-145 b  1.2550 1.730  27.710 0.3244   22.950688960  2.052138779800 0.2961569463840  857.636146274  0.000000000000  0.00000000000  0.00000000000 
K00377  3323887 K00377.03 Kepler-9 d    1.0210 1.017 116.782 0.0779    1.592959750  1.579717148740 0.1312076203090 1569.442664260  0.000000000000  0.00000000000  0.00000000000 
K00377  3323887 K00377.02 Kepler-9 c    1.0210 1.017 116.782 0.6883   38.907875170  8.485934554330 0.6786301176310  540.810679467  8.488207286930  2.01900422667 10.02763903580 
K00377  3323887 K00377.01 Kepler-9 b    1.0210 1.017 116.782 0.2767   19.270824031  8.490480019520 0.6815245564370  684.290830398  5.035098584130 12.09749589150 36.38254180350 
K00386  3656121 K00386.01 Kepler-146 b  1.0980 1.114  77.108 0.4905   31.158797490  3.390361718270 0.3565161037400  624.321600262  0.000000000000  0.00000000000  0.00000000000 
K00386  3656121 K00386.02 Kepler-146 c  1.0980 1.114  77.108 0.2751   76.732516800  3.055307711520 0.2882891899360  462.478993667  3.222834714900  2.46262766798 23.88673969780 
K00401  3217264 K00401.02 Kepler-149 d  0.9780 1.026  73.224 0.6845  160.020059700  4.358665897280 0.4253167309860  322.075255796  3.197160458580  2.89217717028 25.18547417930 
K00401  3217264 K00401.03 Kepler-149 c  0.9780 1.026  73.224 0.7060   55.328581300  2.035655019880 0.2693688711050  458.696748912  3.340325719960  1.89488037251 15.09710136970 
K00401  3217264 K00401.01 Kepler-149 b  0.9780 1.026  73.224 0.0634   29.198983800  4.644996420040 0.4212412310580  567.330519275  0.000000000000  0.00000000000  0.00000000000 
K00408  5351250 K00408.01 Kepler-150 c  0.9710 0.925 131.123 0.4861    7.381977254  3.677572207730 0.3286066757180  874.864147153  2.504310993720  2.15340942237 21.63588527940 
K00408  5351250 K00408.02 Kepler-150 d  0.9710 0.925 131.123 0.0066   12.560927960  2.860140942690 0.2318289540260  732.215166746  3.268856575210  1.70156687400 13.71542205640 
K00408  5351250 K00408.04 Kepler-150 b  0.9710 0.925 131.123 0.2247    3.428041680  1.331049779720 0.1167069548710 1129.506884450  0.000000000000  0.00000000000  0.00000000000 
K00408  5351250 K00408.03 Kepler-150 e  0.9710 0.925 131.123 0.8458   30.826471300  2.928774496610 0.2893696381650  542.844462377  2.894457719650  2.45415556861 23.64338980950 
K00416  6508221 K00416.02 Kepler-152 c  0.7890 0.764  63.618 0.2563   88.255354400  2.574506286050 0.2144868298690  326.185144790  2.836329138490  4.84707618429 36.80799390250 
K00416  6508221 K00416.03               0.7890 0.764  63.618 0.2120    9.747680260  0.764124042146 0.0843500560016  679.902043912  0.000000000000  0.00000000000  0.00000000000 
K00416  6508221 K00416.01 Kepler-152 b  0.7890 0.764  63.618 0.4576   18.207956930  3.098151990920 0.2539833896240  551.211807297  1.931138016530  1.86792718312 18.89214905850 
K00427 10189546 K00427.01               0.9030 0.866 147.207 0.0427   24.614820730  3.691469172840 0.3026342876920  546.952403515  0.000000000000  0.00000000000  0.00000000000 
K00427 10189546 K00427.02 Kepler-549 b  0.9030 0.866 147.207 0.0311   42.949564900  2.690644061240 0.2234127087190  454.210105326  3.191056617040  1.74486604518 14.13152316880 
K00431 10843590 K00431.02 Kepler-153 c  0.7790 0.738 105.246 0.3676   46.902511200  2.130208458270 0.1807229465990  405.229750024  2.288383497910  2.48553127559 23.91227824590 
K00431 10843590 K00431.01 Kepler-153 b  0.7790 0.738 105.246 0.1215   18.870215660  2.446558537540 0.2050069798130  548.636424506  0.000000000000  0.00000000000  0.00000000000 
K00433 10937029 K00433.01 Kepler-553 b  0.8570 0.881 136.390 0.3527    4.030468037  4.768996633100 0.3892101381210  988.700321404  0.000000000000  0.00000000000  0.00000000000 
K00433 10937029 K00433.02 Kepler-553 c  0.8570 0.881 136.390 0.7508  328.239954600 11.615752159900 0.9281867917890  228.166270273  8.192374396500 81.43966199130 34.94209574950 
K00435 11709124 K00435.01 Kepler-154 d  0.9600 1.080 101.982 0.2003   20.549818830  4.265313721450 0.4500724882270  682.296328140  2.946278921880  2.07168863480 18.03271086540 
K00435 11709124 K00435.04 Kepler-154 e  0.9600 1.080 101.982 0.3347    3.932764650  1.678884929600 0.1840300806080 1183.931999850  0.000000000000  0.00000000000  0.00000000000 
K00435 11709124 K00435.05 Kepler-154 c  0.9600 1.080 101.982 0.7420   62.302787300  3.516487070300 0.4611979925160  471.265462564  3.034211631290  1.88564542188 16.62919830470 
K00435 11709124 K00435.03 Kepler-154 b  0.9600 1.080 101.982 0.2254   33.040563500  2.551936192280 0.2821785284960  582.019409501  3.408624956870  1.60782748370 11.43420122410 
K00435 11709124 K00435.06 Kepler-154 f  0.9600 1.080 101.982 0.7983    9.919356840  1.627244122320 0.3217549780590  869.962450566  1.653064525960  2.52223504908 28.79522974310 
K00435 11709124 K00435.02               0.9600 1.080 101.982 0.4948  934.094184620 10.243995981700 1.0885135141300  191.095263489  6.880241526000 14.99281533140 29.65698033100 
K00440  2438264 K00440.01 Kepler-156 c  0.8430 0.821 107.607 0.6580   15.906864370  2.673880668360 0.2954681885840  593.553792616  2.670797835260  3.19835523774 29.34462345440 
K00440  2438264 K00440.02 Kepler-156 b  0.8430 0.821 107.607 0.8589    4.973451411  2.667715002170 0.2973164161050  874.517361771  0.000000000000  0.00000000000  0.00000000000 
K00448  5640085 K00448.01 Kepler-159 b  0.7340 0.703 162.481 0.7152   10.139618410  2.628956927240 0.2296259383060  597.832373377  0.000000000000  0.00000000000  0.00000000000 
K00448  5640085 K00448.02 Kepler-159 c  0.7340 0.703 162.481 0.7873   43.586426090  3.720556402680 0.3417641004190  367.989412995  3.174756664960  4.29862587797 32.45299668880 
K00456  7269974 K00456.01 Kepler-160 c  0.9820 1.110  83.377 0.3139   13.699417220  3.982086424100 0.4340237466690  781.511029134  3.126986899660  3.17910836967 29.29091649820 
K00456  7269974 K00456.02 Kepler-160 b  0.9820 1.110  83.377 0.1058    4.309201080  2.271887375220 0.3362953152800 1150.150084640  0.000000000000  0.00000000000  0.00000000000 
K00457  7440748 K00457.01 Kepler-161 b  0.8640 0.843  92.595 0.3115    4.921354681  2.356133264730 0.1956084258940  889.952178011  0.000000000000  0.00000000000  0.00000000000 
K00457  7440748 K00457.02 Kepler-161 c  0.8640 0.843  92.595 0.0026    7.064256441  2.229102503830 0.1878209592490  789.544484079  2.292617884280  1.43542924640 10.07566983290 
K00459  7977197 K00459.02 Kepler-162 b  1.0620 1.230  65.697 0.0238    6.919867340  1.653092445620 0.2051153786630 1065.108628140  0.000000000000  0.00000000000  0.00000000000 
K00459  7977197 K00459.01 Kepler-162 c  1.0620 1.230  65.697 0.8024   19.446386980  4.231325542730 0.5481766439530  754.852455244  2.942208994180  2.81022540238 26.01979976580 
K00464  8890783 K00464.02 Kepler-561 c  0.9660 0.967 106.865 0.1524    5.350161983  2.702032093760 0.2217074182670  976.584398375  0.000000000000  0.00000000000  0.00000000000 
K00464  8890783 K00464.01 Kepler-561 b  0.9660 0.967 106.865 0.0467   58.362049500  7.143290013990 0.5714249788010  440.305361417  4.922661053870 10.90846402140 37.52288954890 
K00474 10460984 K00474.01 Kepler-164 c  1.0480 1.091  79.835 0.2857   10.945772220  2.576515046860 0.2429726773780  870.585867062  1.982503502040  2.17390863578 23.90778676550 
K00474 10460984 K00474.02 Kepler-164 d  1.0480 1.091  79.835 0.0271   28.986832600  2.350177833930 0.2231943722800  629.759856427  2.463346440400  2.64822179901 27.49634010470 
K00474 10460984 K00474.04 Kepler-164 b  1.0480 1.091  79.835 0.0842    5.035065430  1.388491957210 0.1410140549660 1128.025325130  0.000000000000  0.00000000000  0.00000000000 
K00475 10577994 K00475.02 Kepler-165 c  0.7670 0.730 124.277 0.0473   15.312976590  2.161695001990 0.1809811127090  578.078995566  2.266505979420  1.87180305637 16.69253343330 
K00475 10577994 K00475.01 Kepler-165 b  0.7670 0.730 124.277 0.8766    8.180869530  2.371316956850 0.2658512263240  712.494485268  0.000000000000  0.00000000000  0.00000000000 
K00481 11192998 K00481.03 Kepler-166 c  0.8210 0.795  98.822 0.0859   34.259513720  2.608856031000 0.2152670892980  462.822276570  2.553100787560  4.47822619156 36.89688581570 
K00481 11192998 K00481.02 Kepler-166 d  0.8210 0.795  98.822 0.1480    1.554003928  1.652660183740 0.1353130624780 1297.290400370  0.000000000000  0.00000000000  0.00000000000 
K00481 11192998 K00481.01 Kepler-166 b  0.8210 0.795  98.822 0.0004    7.650241916  2.497345544130 0.2029740573520  762.862141084  2.075002863930  4.92292315235 41.46238252050 
K00490  3239945 K00490.03 Kepler-167 c  0.7820 0.756  78.491 0.6578    7.406107750  1.638241740810 0.1873165691430  712.956515649  1.618410973180  1.68582833578 15.61550154890 
K00490  3239945 K00490.04 Kepler-167 d  0.7820 0.756  78.491 0.7053   21.803876300  1.288168678020 0.2610692878910  497.496410151  1.463205209410  2.94403984333 33.40390887100 
K00490  3239945 K00490.02 Kepler-167 e  0.7820 0.756  78.491 0.2134 1071.231934600 10.398655956600 0.8426085321270  135.835352269  5.843412317310 49.13034360780 33.87896498570 
K00490  3239945 K00490.01 Kepler-167 b  0.7820 0.756  78.491 0.0544    4.393156523  1.598580205550 0.1323496457560  848.604890366  0.000000000000  0.00000000000  0.00000000000 
K00500  4852528 K00500.04 Kepler-80 e   0.7480 0.721 144.767 0.5761    4.645397088  1.734922503100 0.2209127839140  786.285538675  1.713382060180  1.51210009398 12.00988793020 
K00500  4852528 K00500.01 Kepler-80 b   0.7480 0.721 144.767 0.0237    7.053514449  2.790562565990 0.2269617280570  683.057158910  2.262742534550  1.51838783970 11.11887177470 
K00500  4852528 K00500.03 Kepler-80 d   0.7480 0.721 144.767 0.6555    3.072149196  1.691841617270 0.2110428113570  902.046799122  1.475477021830  3.11328484497 34.59117372430 
K00500  4852528 K00500.02 Kepler-80 c   0.7480 0.721 144.767 0.1636    9.521650159  2.870904274220 0.2369051342910  617.539383898  2.830733420110  1.34991573744  7.47929994031 
K00500  4852528 K00500.05 Kepler-80 f   0.7480 0.721 144.767 0.0382    0.986787059  1.259112426390 0.1063698403650 1315.374111660  0.000000000000  0.00000000000  0.00000000000 
K00505  5689351 K00505.04 Kepler-169 d  0.8410 0.807  98.134 0.8782    8.348188170  1.646064687690 0.1942796600120  725.629289192  1.454170280500  1.34747367527  9.88948371180 
K00505  5689351 K00505.01 Kepler-169 e  0.8410 0.807  98.134 0.8290   13.767085390  2.358640418350 0.2544867762130  613.749082624  2.002352553020  1.64911057461 14.37567076170 
K00505  5689351 K00505.05 Kepler-169 f  0.8410 0.807  98.134 0.0914   87.090599400  2.676169549240 0.2265652373970  331.576583247  2.517404983800  6.32600125102 44.29765173520 
K00505  5689351 K00505.02 Kepler-169 c  0.8410 0.807  98.134 0.0826    6.195436930  1.262275873310 0.1103260882570  800.905871580  1.187462461760  1.90594783695 25.16904486600 
K00505  5689351 K00505.03 Kepler-169 b  0.8410 0.807  98.134 0.2259    3.250580530  1.112649050200 0.1019970303070  992.938685123  0.000000000000  0.00000000000  0.00000000000 
K00508  6266741 K00508.02 Kepler-170 c  1.0420 1.220  77.447 0.0378   16.665911620  3.359045937050 0.3809719304720  754.395452949  3.486441719130  2.10147244515 19.05310531950 
K00508  6266741 K00508.01 Kepler-170 b  1.0420 1.220  77.447 0.5646    7.930587745  3.613837501220 0.4674785539610  966.518534254  0.000000000000  0.00000000000  0.00000000000 
K00509  6381846 K00509.02 Kepler-171 c  0.9570 0.945 138.062 0.0380   11.463473600  2.999433060450 0.2469773047960  757.317141620  2.887353137290  2.75103855616 26.32546752380 
K00509  6381846 K00509.03 Kepler-171 d  0.9570 0.945 138.062 0.3443   39.602755100  2.090842067320 0.1791191367780  500.403112132  2.545137563890  3.45469065328 32.93523223310 
K00509  6381846 K00509.01 Kepler-171 b  0.9570 0.945 138.062 0.0892    4.166962173  2.775273214120 0.2262956915360 1059.294186590  0.000000000000  0.00000000000  0.00000000000 
K00510  6422155 K00510.04 Kepler-172 e  1.0540 1.170 133.771 0.0287   35.118522600  2.804035504960 0.3361550754520  579.455237668  2.685273928480  2.40093988937 24.28074984100 
K00510  6422155 K00510.03 Kepler-172 d  1.0540 1.170 133.771 0.4606   14.626989520  2.566512351990 0.3045290161960  774.981305316  2.650694296800  2.28939573346 23.10520617090 
K00510  6422155 K00510.02 Kepler-172 c  1.0540 1.170 133.771 0.0444    6.389017550  2.734876241620 0.3157470240540 1021.126594360  2.652282816260  2.17291045715 21.72702404230 
K00510  6422155 K00510.01 Kepler-172 b  1.0540 1.170 133.771 0.0352    2.940304111  2.569689390890 0.2969215279000 1324.926747130  0.000000000000  0.00000000000  0.00000000000 
K00511  6451936 K00511.01 Kepler-173 c  1.0710 1.079  83.947 0.1216    8.005783665  2.781227494760 0.2459732200690  960.864840892  2.130889644670  1.87763976260 18.84454084230 
K00511  6451936 K00511.02 Kepler-173 b  1.0710 1.079  83.947 0.3197    4.263748470  1.480551794570 0.1360486843270 1186.197867920  0.000000000000  0.00000000000  0.00000000000 
K00518  8017703 K00518.01 Kepler-174 b  0.6240 0.614  69.545 0.0661   13.981772280  1.937521614710 0.1605115621440  520.464636803  0.000000000000  0.00000000000  0.00000000000 
K00518  8017703 K00518.02 Kepler-174 c  0.6240 0.614  69.545 0.0182   44.000428700  1.506810491710 0.1266703927940  354.965150717  1.722166053210  3.14698507591 30.03952761820 
K00518  8017703 K00518.03 Kepler-174 d  0.6240 0.614  69.545 0.1825  247.354265000  2.169828114440 0.1791334626130  199.777887156  1.838319303080  5.62163306832 41.94035445480 
K00519  8022244 K00519.02 Kepler-175 c  1.0030 1.270 119.845 0.8619   34.035055900  4.070194266250 0.5847736167260  628.518002581  3.748153267350  2.85924571493 24.49237871590 
K00519  8022244 K00519.01 Kepler-175 b  1.0030 1.270 119.845 0.5861   11.903508580  3.426112268460 0.5144609246080  890.822956590  0.000000000000  0.00000000000  0.00000000000 
K00520  8037145 K00520.04 Kepler-176 e  0.8450 0.819 111.097 0.4537   51.165790000  1.431084209010 0.1383463545740  403.068785624  2.068586015730  1.98682033828 19.32201962550 
K00520  8037145 K00520.03 Kepler-176 d  0.8450 0.819 111.097 0.8581   25.752600280  2.706087822450 0.2883555170070  507.560988754  2.587663388700  2.01833193936 18.47401187650 
K00520  8037145 K00520.02 Kepler-176 b  0.8450 0.819 111.097 0.0930    5.433121690  1.319601982160 0.1157875008020  851.765247350  0.000000000000  0.00000000000  0.00000000000 
K00520  8037145 K00520.01 Kepler-176 c  0.8450 0.819 111.097 0.2538   12.759348340  2.469238954950 0.2030710930670  641.121521907  1.894420468560  2.34843779838 25.06973907190 
K00528  9941859 K00528.01 Kepler-178 b  0.8730 0.877  75.985 0.0027    9.576664980  2.384892603800 0.1933692443860  765.862922851  0.000000000000  0.00000000000  0.00000000000 
K00528  9941859 K00528.02 Kepler-178 d  0.8730 0.877  75.985 0.5469   96.678192600  2.884151063640 0.2848472482110  354.629715032  2.675440647090  4.70389218492 38.14766685050 
K00528  9941859 K00528.03 Kepler-178 c  0.8730 0.877  75.985 0.5479   20.552807930  2.466730230540 0.3231281360990  594.334365798  2.425811417170  2.14613416810 20.63960405380 
K00534 10554999 K00534.01 Kepler-179 c  0.8720 0.867 108.466 0.6696    6.400147394  2.572952280680 0.2317840326480  850.055568549  2.187899190730  2.33931777433 23.59309941130 
K00534 10554999 K00534.02 Kepler-179 b  0.8720 0.867 108.466 0.0532    2.735903375  1.802846100770 0.1536014171690 1128.135777730  0.000000000000  0.00000000000  0.00000000000 
K00543 11823054 K00543.01 Kepler-181 c  0.8130 0.801 114.254 0.1935    4.302143627  2.187988038450 0.1805487925500  919.154964506  1.793277174140  1.37104872205  9.35581894746 
K00543 11823054 K00543.02 Kepler-181 b  0.8130 0.801 114.254 0.2752    3.137848829  1.398566309840 0.1225064710980 1021.535503490  0.000000000000  0.00000000000  0.00000000000 
K00546 12058931 K00546.02 Kepler-182 b  1.1190 1.360 117.556 0.7700    9.825784350  3.221920810070 0.4974486377600 1002.357274930  0.000000000000  0.00000000000  0.00000000000 
K00546 12058931 K00546.01 Kepler-182 c  1.1190 1.360 117.556 0.6024   20.684223110  4.383418505330 0.5755571635280  783.466524792  3.802669657700  2.10509638449 17.95631722200 
K00551  4270253 K00551.01 Kepler-183 c  0.9870 1.073 116.457 0.1094   11.637017340  2.718275132300 0.2873908785500  821.001999700  2.604852922940  2.04589520317 19.77678514750 
K00551  4270253 K00551.02 Kepler-183 b  0.9870 1.073 116.457 0.1977    5.687983100  2.491430713580 0.2622373409110 1041.925506840  0.000000000000  0.00000000000  0.00000000000 
K00555  5709725 K00555.01 Kepler-598 b  0.8640 0.880  95.370 0.3069    3.701754280  1.502861825060 0.1282949434610 1032.674849330  0.000000000000  0.00000000000  0.00000000000 
K00555  5709725 K00555.02               0.8640 0.880  95.370 0.4422   86.494780700  2.855566882850 0.2387160592720  361.472546866  2.179214353960 23.36588929400 66.81411765580 
K00564  6786037 K00564.02 Kepler-603 c  1.3350 1.850  93.448 0.4665  127.907577400 11.856372499400 1.6511585904300  474.932755168  8.326257816860  6.07533451275 24.23131908200 
K00564  6786037 K00564.03 Kepler-603 d  1.3350 1.850  93.448 0.0355    6.217129200  2.473319516900 0.3544715520720 1300.169791010  0.000000000000  0.00000000000  0.00000000000 
K00564  6786037 K00564.01 Kepler-603 b  1.3350 1.850  93.448 0.0130   21.053585960  4.796143134320 0.6737945260500  866.737353593  3.634731325610  3.38638385704 29.84829878620 
K00567  7445445 K00567.02 Kepler-184 c  0.8910 0.851  80.145 0.4256   20.303024570  2.017359933960 0.1669752241840  600.819448488  2.206972506830  1.89968491159 18.09756043940 
K00567  7445445 K00567.03 Kepler-184 d  0.8910 0.851  80.145 0.8923   29.022352610  2.500529964780 0.2795996692310  533.652062833  2.258944949370  1.42945956204 10.11028205130 
K00567  7445445 K00567.01 Kepler-184 b  0.8910 0.851  80.145 0.1788   10.687574790  2.396585079690 0.1965689482490  743.900625174  0.000000000000  0.00000000000  0.00000000000 
K00568  7595157 K00568.02 Kepler-605 c  0.8810 0.890  64.539 0.0831    2.358951515  0.869817470368 0.0816535189736 1220.345026280  0.000000000000  0.00000000000  0.00000000000 
K00568  7595157 K00568.01 Kepler-605 b  0.8810 0.890  64.539 0.0827    3.383538066  1.447092967270 0.1235030786830 1082.903970380  1.158455218820  1.43433980923 13.68556549520 
K00569  8008206 K00569.01 Kepler-185 c  0.7820 0.746 105.166 0.2343   20.729133580  1.770973583710 0.1503264229850  520.127290183  1.434049903680 12.69452768090 69.70490456360 
K00569  8008206 K00569.02 Kepler-185 b  0.7820 0.746 105.166 0.3653    1.632918853  1.097126223650 0.0939906107454 1213.582239010  0.000000000000  0.00000000000  0.00000000000 
K00572  8193178 K00572.02 Kepler-187 b  1.1060 1.420  77.766 0.3804    4.938865070  1.618487806670 0.2516733049160 1298.524148480  0.000000000000  0.00000000000  0.00000000000 
K00572  8193178 K00572.01 Kepler-187 c  1.1060 1.420  77.766 0.7636   10.640222720  3.331419499340 0.5187158206910 1005.511844510  2.474953653010  2.15438619383 22.33557668730 
K00573  8344004 K00573.02 Kepler-188 b  1.0020 1.093 103.358 0.1696    2.061907358  1.661906549250 0.1822261137260 1476.174807090  0.000000000000  0.00000000000  0.00000000000 
K00573  8344004 K00573.01 Kepler-188 c  1.0020 1.093 103.358 0.6064    5.996534997  3.065000637140 0.4185694721590 1034.138505300  2.363453593200  2.90824656779 29.89701916160 
K00574  8355239 K00574.01 Kepler-189 c  0.8030 0.782 113.804 0.7094   20.134889680  2.902228323550 0.3365074051440  535.748972598  2.140682673920  1.93606533948 18.31457240240 
K00574  8355239 K00574.02 Kepler-189 b  0.8030 0.782 113.804 0.0517   10.399901940  1.379137024280 0.1231722711350  668.091888093  0.000000000000  0.00000000000  0.00000000000 
K00579  8616637 K00579.01 Kepler-190 b  0.8470 0.807  84.544 0.1846    2.020001021  1.463526203340 0.1214125097630 1182.635576890  0.000000000000  0.00000000000  0.00000000000 
K00579  8616637 K00579.02 Kepler-190 c  0.8470 0.807  84.544 0.0010    3.763042361  1.501576847500 0.1287153597330  961.768586758  1.482551525420  1.86289131633 19.22426537740 
K00582  9020160 K00582.02 Kepler-191 c  0.8750 0.819 123.982 0.7462   17.738520540  2.193187726240 0.2809607898060  580.937792662  1.793131000730  1.78461711967 17.45197550020 
K00582  9020160 K00582.01 Kepler-191 d  0.8750 0.819 123.982 0.0501    5.945041017  2.350620217360 0.1945428820640  835.904486593  0.000000000000  0.00000000000  0.00000000000 
K00582  9020160 K00582.03 Kepler-191 b  0.8750 0.819 123.982 0.1660    9.939678570  1.393074275210 0.1274032446390  704.392114578  1.871847246280  1.67192766906 15.35130985060 
K00584  9146018 K00584.01 Kepler-192 b  0.9900 1.089  69.045 0.2650    9.926725140  2.947925971990 0.3125963725660  846.896412618  2.066286453870  1.53420433103 13.41598861960 
K00584  9146018 K00584.02 Kepler-192 c  0.9900 1.089  69.045 0.8364   21.223472960  3.036584170450 0.3640152901710  657.701246414  2.992255071220  2.13801356043 20.09248209420 
K00584  9146018 K00584.03 Kepler-192 d  0.9900 1.089  69.045 0.1448    6.470275790  1.184646935750 0.1342582403930  976.162043439  0.000000000000  0.00000000000  0.00000000000 
K00590  9782691 K00590.02 Kepler-193 c  1.0670 1.084 101.719 0.1254   50.698444800  2.726103612450 0.2487706139870  524.684611031  2.528601624400  4.45176197631 40.25138214870 
K00590  9782691 K00590.01 Kepler-193 b  1.0670 1.084 101.719 0.0759   11.388399710  2.331099636350 0.2151983287630  862.498386333  0.000000000000  0.00000000000  0.00000000000 
K00597 10600261 K00597.01 Kepler-194 c  0.9670 1.110 107.538 0.2102   17.307976250  2.868024001510 0.3564870499450  737.333852318  2.248812844750  8.27234358276 53.31300319150 
K00597 10600261 K00597.03 Kepler-194 d  0.9670 1.110 107.538 0.1272   52.814728400  2.660468717660 0.3343299106120  508.826140275  2.764246359580  3.05146757987 29.28658940330 
K00597 10600261 K00597.02 Kepler-194 b  0.9670 1.110 107.538 0.2340    2.092269993  1.629601687990 0.2072725541130 1489.823191370  0.000000000000  0.00000000000  0.00000000000 
K00598 10656823 K00598.01 Kepler-195 b  0.8670 0.821 121.045 0.0135    8.307844980  2.306939495950 0.1911733507520  755.268744332  0.000000000000  0.00000000000  0.00000000000 
K00598 10656823 K00598.02 Kepler-195 c  0.8670 0.821 121.045 0.4470   34.096229500  1.818872589950 0.1626197063920  471.802623465  2.062906042950  4.10410035118 38.13021400600 
K00600 10718726 K00600.02               0.9790 1.150 113.913 0.0617  294.055263000  3.191575093330 0.4215807475380  293.173602190  2.950413026940 81.77811484920 72.85549972480 
K00600 10718726 K00600.01 Kepler-618 b  0.9790 1.150 113.913 0.8591    3.595769645  2.709250960540 0.3858569625370 1272.174770960  0.000000000000  0.00000000000  0.00000000000 
K00601 10973664 K00601.03 Kepler-619 c  1.0360 0.979 127.687 0.0115    1.208465026  1.524345691280 0.1267673307420 1693.764492200  0.000000000000  0.00000000000  0.00000000000 
K00601 10973664 K00601.01 Kepler-619 b  1.0360 0.979 127.687 0.1609    5.404272197  2.729020374440 0.2226873840410 1027.379256420  2.126683032860  4.47201373704 42.22575866420 
K00612  6587002 K00612.02 Kepler-196 c  0.8360 0.816  61.827 0.0725   47.427660000  2.324591872500 0.1937838299170  417.038522073  2.162033501840  2.28678146393 22.78752667410 
K00612  6587002 K00612.01 Kepler-196 b  0.8360 0.816  61.827 0.0050   20.739917980  1.999475131180 0.1682851287330  549.255179084  0.000000000000  0.00000000000  0.00000000000 
K00620 11773022 K00620.02 Kepler-51 d   0.9880 0.916 153.606 0.0942  130.177466030 10.111773734600 0.8100082132630  338.339202924  8.772859742520  2.88288338017 13.04555238850 
K00620 11773022 K00620.01 Kepler-51 b   0.9880 0.916 153.606 0.0426   45.155300740  7.433945750440 0.5894386083040  481.470152908  0.000000000000  0.00000000000  0.00000000000 
K00623 12068975 K00623.03 Kepler-197 b  0.8920 1.071  24.175 0.0084    5.599319730  1.025403822370 0.1115703843910 1113.783925580  0.000000000000  0.00000000000  0.00000000000 
K00623 12068975 K00623.01 Kepler-197 c  0.8920 1.071  24.175 0.1681   10.349713850  1.200685219710 0.1321619571680  905.844173933  1.113044521040  1.84838772370 26.36058607360 
K00623 12068975 K00623.04 Kepler-197 e  0.8920 1.071  24.175 0.6507   25.209984500  0.849449107622 0.1380485518110  674.600978835  0.973148839061  1.60802973798 23.74071872020 
K00623 12068975 K00623.02 Kepler-197 d  0.8920 1.071  24.175 0.0271   15.677561120  1.096848570500 0.1202481686380  789.810918039  1.148766895110  1.51478208453 17.42078896260 
K00624  3541946 K00624.01 Kepler-198 b  1.0040 0.946  83.221 0.0242   17.790024190  2.896228202530 0.2377481144220  666.838685798  2.212196910140 13.56107765770 62.68127466120 
K00624  3541946 K00624.03 Kepler-198 d  1.0040 0.946  83.221 0.1231    1.311844430  1.528165617750 0.1249827273060 1590.714856330  0.000000000000  0.00000000000  0.00000000000 
K00624  3541946 K00624.02 Kepler-198 c  1.0040 0.946  83.221 0.6662   49.567535900  2.689615922250 0.2934605722580  474.018956074  2.792922062390  2.78625455315 27.31254085290 
K00626  4478168 K00626.02               1.0310 1.180  49.766 0.2914    8.029189430  0.997200962462 0.1247656678510 1032.025033330  0.000000000000  0.00000000000  0.00000000000 
K00626  4478168 K00626.01 Kepler-624 b  1.0310 1.180  49.766 0.4381   14.586496070  2.380007266400 0.2627715250670  846.260274276  1.688604114430  1.81668351422 20.65733403010 
K00627  4563268 K00627.01 Kepler-625 b  1.1850 1.420  57.450 0.2729    7.751924920  2.863356759560 0.4233197416310 1113.162976210  2.215064100650  1.86104332607 19.29571323860 
K00627  4563268 K00627.02 Kepler-625 c  1.1850 1.420  57.450 0.0903    4.165365100  1.566771441740 0.2351967605160 1371.099624010  0.000000000000  0.00000000000  0.00000000000 
K00638  5113822 K00638.02 Kepler-199 c  0.9810 0.970  78.717 0.0388   67.093299700  3.489515649990 0.2790155760640  438.577099307  3.404491541180  2.83786303592 25.90460972180 
K00638  5113822 K00638.01 Kepler-199 b  0.9810 0.970  78.717 0.1054   23.642190920  3.319467432370 0.2651429406910  620.629945348  0.000000000000  0.00000000000  0.00000000000 
K00647  5531694 K00647.01 Kepler-634 b  0.9550 1.106  41.886 0.2322    5.169501770  1.635778509790 0.1727426440720 1179.987574670  0.000000000000  0.00000000000  0.00000000000 
K00647  5531694 K00647.02               0.9550 1.106  41.886 0.4806    8.113471300  0.753419908484 0.0922751957002 1016.277589180  1.194599209140  1.56948805919 17.60187422890 
K00649  5613330 K00649.01 Kepler-635 b  1.3770 1.770  46.813 0.0237   23.449710040  3.126713694830 0.5095577611200  871.847815706  2.109268045400  2.29687955993 28.65545863320 
K00649  5613330 K00649.02               1.3770 1.770  46.813 0.1894   10.209377300  1.091822395980 0.1950706703710 1150.261789030  0.000000000000  0.00000000000  0.00000000000 
K00655  5966154 K00655.01 Kepler-201 b  1.1580 1.390  34.255 0.7959   25.672128480  3.051769395840 0.4300947599410  756.105779088  0.000000000000  0.00000000000  0.00000000000 
K00655  5966154 K00655.02 Kepler-201 c  1.1580 1.390  34.255 0.1340  151.886194300  2.592953131630 0.3406470084460  418.538412156  2.822361263730  5.91638493934 46.19734972220 
K00657  6020753 K00657.02 Kepler-202 c  0.7100 0.692  78.274 0.3220   16.282483530  1.959522672340 0.1653680894400  521.173016140  1.897998001370  4.00117213661 36.03444784810 
K00657  6020753 K00657.01 Kepler-202 b  0.7100 0.692  78.274 0.7897    4.069428401  1.836473330410 0.1839374869570  828.985604153  0.000000000000  0.00000000000  0.00000000000 
K00658  6062088 K00658.02 Kepler-203 c  1.0560 1.087  79.962 0.1019    5.370645868  2.474834776520 0.2409368022280 1093.888028420  2.566598650140  1.69812525594 15.14841325830 
K00658  6062088 K00658.03 Kepler-203 d  1.0560 1.087  79.962 0.5332   11.329750180  1.467517210320 0.2297601193590  853.032445905  1.971175993420  2.10956939975 22.67289018010 
K00658  6062088 K00658.01 Kepler-203 b  1.0560 1.087  79.962 0.6944    3.162691238  2.658362523760 0.2682452821710 1305.069637190  0.000000000000  0.00000000000  0.00000000000 
K00661  6347299 K00661.01 Kepler-204 b  1.0490 1.066  74.346 0.7330   14.400944710  2.282097154100 0.2425446888310  780.232157955  0.000000000000  0.00000000000  0.00000000000 
K00661  6347299 K00661.02 Kepler-204 c  1.0490 1.066  74.346 0.2934   25.661658000  1.395555863180 0.1400110682430  643.026835870  1.838826508640  1.78194267923 18.34641526510 
K00664  6442340 K00664.01 Kepler-206 c  0.9780 1.150  42.741 0.2236   13.137457190  1.702043823020 0.2051369038660  818.311632128  1.450725126860  1.68818320820 18.41021005380 
K00664  6442340 K00664.03 Kepler-206 d  0.9780 1.150  42.741 0.2256   23.443235300  1.027979703180 0.1343852063040  674.469455036  1.365011763100  1.78445759792 21.35008697880 
K00664  6442340 K00664.02 Kepler-206 b  0.9780 1.150  42.741 0.3535    7.782009160  1.199406430700 0.1475746518400  975.232679712  0.000000000000  0.00000000000  0.00000000000 
K00665  6685609 K00665.03 Kepler-207 c  1.2970 1.690  49.729 0.2451    3.071545396  1.618476903040 0.2632692559650 1611.856784260  1.639245434860  1.90555855263 22.60968784650 
K00665  6685609 K00665.02 Kepler-207 b  1.2970 1.690  49.729 0.1519    1.611887177  1.660013966680 0.2694979808370 2001.027573860  0.000000000000  0.00000000000  0.00000000000 
K00665  6685609 K00665.01 Kepler-207 d  1.2970 1.690  49.729 0.0587    5.868068017  3.523730956770 0.5640694935360 1298.057537450  2.571103929910  1.91046110686 19.74482596570 
K00671  7040629 K00671.03 Kepler-208 e  1.1220 1.330  47.502 0.0026   16.259457340  1.520912055340 0.2021588787950  851.696174687  1.406711916140  1.46063777616 13.88998581960 
K00671  7040629 K00671.01 Kepler-208 b  1.1220 1.330  47.502 0.1427    4.228649880  1.678934388870 0.2157725324680 1335.146058730  0.000000000000  0.00000000000  0.00000000000 
K00671  7040629 K00671.02 Kepler-208 c  1.1220 1.330  47.502 0.4782    7.466621970  1.491848071890 0.1945749245350 1102.711412590  1.585391230380  1.76572243668 18.79966371010 
K00671  7040629 K00671.04 Kepler-208 d  1.1220 1.330  47.502 0.1629   11.131751900  1.292511776940 0.1700143191410  966.995524950  1.392179924410  1.49086855404 14.23352955940 
K00672  7115785 K00672.02 Kepler-209 c  0.9590 0.961  72.204 0.2437   41.749498270  3.138322405760 0.2536367209720  499.054842574  2.770002578530  2.59509256455 25.25252540130 
K00672  7115785 K00672.01 Kepler-209 b  0.9590 0.961  72.204 0.1238   16.087864780  2.401682751310 0.1974940483050  686.173501408  0.000000000000  0.00000000000  0.00000000000 
K00678  7509886 K00678.01 Kepler-211 c  0.8780 0.837  66.128 0.1749    6.040452940  1.355487665770 0.1165612033960  840.226016123  1.346967288040  1.45956246789 13.06235855510 
K00678  7509886 K00678.02 Kepler-211 b  0.8780 0.837  66.128 0.0246    4.138536769  1.338446910300 0.1127927330090  953.706249230  0.000000000000  0.00000000000  0.00000000000 
K00691  8480285 K00691.01               0.9420 1.250  52.209 0.0046   29.666296670  3.216868620370 0.4394894122180  680.750034115  2.289950074470  1.82837883862 17.38215301240 
K00691  8480285 K00691.02 Kepler-647 b  0.9420 1.250  52.209 0.2015   16.225464900  1.363031528560 0.1955884205830  830.844686265  0.000000000000  0.00000000000  0.00000000000 
K00692  8557374 K00692.02 Kepler-213 c  0.9890 1.180  49.411 0.1562    4.822977350  2.202872972730 0.2635439744300 1148.412926130  1.897880102010  1.95869501768 20.56862517380 
K00692  8557374 K00692.01 Kepler-213 b  0.9890 1.180  49.411 0.0293    2.462342175  1.592887231290 0.1899703153420 1437.827016030  0.000000000000  0.00000000000  0.00000000000 
K00700  8962094 K00700.03 Kepler-215 c  0.8160 0.815  44.275 0.5447   14.667192700  1.236836427670 0.1889416680630  679.151840521  1.329159803480  1.56690067713 15.24943848170 
K00700  8962094 K00700.01 Kepler-215 d  0.8160 0.815  44.275 0.5060   30.864378690  1.976166143150 0.2408436237740  530.136293497  1.606501285410  2.10431398300 23.36460881030 
K00700  8962094 K00700.04 Kepler-215 e  0.8160 0.815  44.275 0.4507   68.161359800  1.411806961470 0.1220727308640  407.032011103  1.693986552310  2.20841509510 23.38824762120 
K00700  8962094 K00700.02 Kepler-215 b  0.8160 0.815  44.275 0.8073    9.360639710  1.421483179280 0.1344775403210  788.206991452  0.000000000000  0.00000000000  0.00000000000 
K00701  9002278 K00701.03 Kepler-62 e   0.6950 0.676  57.524 0.1675  122.386381200  1.793507317650 0.1496785159640  269.520373272  1.911204975320  6.73782484744 46.47557106060 
K00701  9002278 K00701.05 Kepler-62 c   0.6950 0.676  57.524 0.0430   12.441687100  0.607392671313 0.0607349706287  577.258164752  0.992370404417  2.17706474474 29.45552677890 
K00701  9002278 K00701.02 Kepler-62 b   0.6950 0.676  57.524 0.1339    5.714890717  1.377348137520 0.1136664930910  747.774660119  0.000000000000  0.00000000000  0.00000000000 
K00701  9002278 K00701.01 Kepler-62 d   0.6950 0.676  57.524 0.0036   18.164078760  2.028902632990 0.1656479884230  508.879462796  1.318147652150  1.45993695341 12.67563691240 
K00701  9002278 K00701.04 Kepler-62 f   0.6950 0.676  57.524 0.2580  267.283301000  1.472254802590 0.1334106561970  207.787799562  1.632881060120  2.18393009401 21.75063286710 
K00707  9458613 K00707.01 Kepler-33 d   1.1870 1.620  59.191 0.0589   21.775687510  4.567907187380 0.6286276034260  831.025042121  3.568067062300  1.65273251411 12.55964603790 
K00707  9458613 K00707.04 Kepler-33 c   1.1870 1.620  59.191 0.0943   13.175566720  2.568226937220 0.3571604009080  981.972750675  2.023436642970  2.32448975155 26.21807862380 
K00707  9458613 K00707.03 Kepler-33 e   1.1870 1.620  59.191 0.0639   31.784767850  3.500546087430 0.4857232451530  731.455647923  4.034226637410  1.45964474533  9.21622097132 
K00707  9458613 K00707.02 Kepler-33 f   1.1870 1.620  59.191 0.1676   41.028063700  3.969432917800 0.5411093380120  672.719284723  3.734989502610  1.29080897786  6.82480795224 
K00707  9458613 K00707.05 Kepler-33 b   1.1870 1.620  59.191 0.1244    5.668154360  1.478646348720 0.2113935780790 1300.912448460  0.000000000000  0.00000000000  0.00000000000 
K00708  9530945 K00708.01 Kepler-216 c  1.1300 1.380  67.077 0.0866   17.406659380  3.346985620350 0.5154917798550  856.567298055  2.946116746910  2.26247373542 22.61427409630 
K00708  9530945 K00708.02 Kepler-216 b  1.1300 1.380  67.077 0.6896    7.693640420  2.545247873460 0.4555809608360 1125.360417100  0.000000000000  0.00000000000  0.00000000000 
K00710  9590976 K00710.01 Kepler-217 b  1.2870 1.500  41.600 0.0376    5.374934910  1.878218712280 0.2322797463280 1383.963008280  1.531907961240  1.38283503009 12.36757336480 
K00710  9590976 K00710.03 Kepler-217 d  1.2870 1.500  41.600 0.4702    3.886895250  1.185597210210 0.1479989174470 1542.790421450  0.000000000000  0.00000000000  0.00000000000 
K00710  9590976 K00710.02 Kepler-217 c  1.2870 1.500  41.600 0.1129    8.585982020  1.539349810160 0.1953954454130 1183.068546300  1.708784261220  1.59741134800 16.29383998410 
K00711  9597345 K00711.01 Kepler-218 c  1.0430 1.190  57.049 0.1712   44.699504000  3.362291773760 0.3787306792460  538.159027924  2.653501159270 12.35027585120 58.58024523450 
K00711  9597345 K00711.02 Kepler-218 b  1.0430 1.190  57.049 0.7921    3.619312195  1.944710544790 0.2440513422380 1244.443365910  0.000000000000  0.00000000000  0.00000000000 
K00711  9597345 K00711.03 Kepler-218 d  1.0430 1.190  57.049 0.0978  124.524464700  3.150180556950 0.3576543424970  382.747830484  3.256236165360  2.78581311998 26.39038854520 
K00717  9873254 K00717.02 Kepler-653 c  1.0480 1.280  46.783 0.3183    0.900376476  0.812684741668 0.1101898816270 2056.968748210  0.000000000000  0.00000000000  0.00000000000 
K00717  9873254 K00717.01 Kepler-653 b  1.0480 1.280  46.783 0.0167   14.707489760  2.047941415650 0.2575353960950  810.004208726  1.430313078660 16.33482232380 82.89032856810 
K00718  9884104 K00718.01 Kepler-219 b  1.1700 1.290  64.272 0.1934    4.585466823  2.568718695210 0.3342840425920 1234.875967710  0.000000000000  0.00000000000  0.00000000000 
K00718  9884104 K00718.02 Kepler-219 c  1.1700 1.290  64.272 0.4545   22.714445820  3.095944506610 0.4350605123340  722.753889920  2.832331600910  4.95357325585 42.49197178440 
K00718  9884104 K00718.03 Kepler-219 d  1.1700 1.290  64.272 0.1875   47.903521100  2.478037831300 0.3303507519530  563.675655257  2.786991168950  2.10894518315 21.33249833030 
K00719  9950612 K00719.04 Kepler-220 b  0.7370 0.714  41.226 0.0728    4.159817122  0.868035398939 0.0757084292661  812.426646136  0.000000000000  0.00000000000  0.00000000000 
K00719  9950612 K00719.02 Kepler-220 d  0.7370 0.714  41.226 0.6452   28.122465500  1.066949692660 0.1436695523200  429.369416448  1.382738106470  3.11289097037 36.46573102380 
K00719  9950612 K00719.03 Kepler-220 e  0.7370 0.714  41.226 0.0407   45.902756600  1.375717480340 0.1169737807570  364.795169054  1.221333586500  1.63224510312 17.48137860670 
K00719  9950612 K00719.01 Kepler-220 c  0.7370 0.714  41.226 0.3391    9.034195469  1.698526520280 0.1502890443550  627.723103505  1.283280959610  2.17177707674 26.64340012430 
K00720  9963524 K00720.04 Kepler-221 b  0.8770 0.823  87.740 0.1835    2.795894073  1.635913493490 0.1349848958580 1091.972559730  0.000000000000  0.00000000000  0.00000000000 
K00720  9963524 K00720.01 Kepler-221 c  0.8770 0.823  87.740 0.1293    5.690584519  3.009539247530 0.2419015685770  861.513013354  2.322726370510  2.03533623607 19.57396161140 
K00720  9963524 K00720.02 Kepler-221 d  0.8770 0.823  87.740 0.1218   10.041568521  2.762505317430 0.2255685289860  712.672352506  2.886022282480  1.76459351187 14.69997832190 
K00720  9963524 K00720.03 Kepler-221 e  0.8770 0.823  87.740 0.1018   18.369723100  2.660895812330 0.2186629946650  582.599054359  2.711700564880  1.82936789821 15.94315073710 
K00723 10002866 K00723.02 Kepler-222 d  0.9420 0.912 172.083 0.2908   28.081943650  4.053010605710 0.3335369206110  531.612348513  3.746012981720  7.13283935588 41.05276905530 
K00723 10002866 K00723.01 Kepler-222 b  0.9420 0.912 172.083 0.4625    3.936993706  3.439015357740 0.3812134126340 1022.866191410  0.000000000000  0.00000000000  0.00000000000 
K00732 10265898 K00732.01 Kepler-656 b  0.9020 0.942 155.605 0.7878    1.260259094  3.627233089730 0.3350437309660 1512.825116720  0.000000000000  0.00000000000  0.00000000000 
K00732 10265898 K00732.03               0.9020 0.942 155.605 0.2259    5.254487950  1.284118475760 0.1255848040940  939.958213144  1.219813186180  1.59451621780 18.21117010210 
K00732 10265898 K00732.02               0.9020 0.942 155.605 0.0893    3.295349330  1.155507896590 0.1219228477070 1097.819668720  2.391370493160  2.61481892548 27.17644892120 
K00733 10271806 K00733.04 Kepler-224 e  0.7990 0.773 231.323 0.0168   18.643516000  2.218054486150 0.2017891649090  547.533337548  2.519342488080  1.64269643750 13.03536000430 
K00733 10271806 K00733.01 Kepler-224 c  0.7990 0.773 231.323 0.8359    5.924991308  3.675866302820 0.3751983955910  802.286184219  2.667503356510  1.89118506035 16.38332149690 
K00733 10271806 K00733.02 Kepler-224 d  0.7990 0.773 231.323 0.1022   11.349337330  2.820630490010 0.2349327239850  645.231736793  3.248248396410  1.91550278136 15.67739021170 
K00733 10271806 K00733.03 Kepler-224 b  0.7990 0.773 231.323 0.0846    3.132951625  1.659140410210 0.1439605483470  991.687187807  0.000000000000  0.00000000000  0.00000000000 
K00749 10601284 K00749.02 Kepler-226 b  0.8880 0.902 155.910 0.0086    3.941046320  1.775548511730 0.1523696169030 1035.636530590  0.000000000000  0.00000000000  0.00000000000 
K00749 10601284 K00749.01 Kepler-226 c  0.8880 0.902 155.910 0.8201    5.349556710  3.010854188660 0.3180722766170  934.567979950  2.393201350190  1.35739503564  8.52036470675 
K00749 10601284 K00749.03 Kepler-226 d  0.8880 0.902 155.910 0.3038    8.109046710  1.331164074560 0.1277857350970  813.558550719  2.171009131610  1.51583526441 12.08559174230 
K00752 10797460 K00752.02 Kepler-227 c  0.9390 0.974 167.875 0.0375   54.418464000  2.909325226660 0.2645797474490  459.638903159  2.897901749930  5.73548519832 42.13064249050 
K00752 10797460 K00752.01 Kepler-227 b  0.9390 0.974 167.875 0.8730    9.488031460  2.886478273190 0.3309696474070  821.750159346  0.000000000000  0.00000000000  0.00000000000 
K00756 10872983 K00756.02 Kepler-228 c  0.9970 1.200 186.318 0.7964    4.134430050  3.715961175150 0.5134226742590 1218.304615930  2.822832413310  1.61086444193 13.00603535900 
K00756 10872983 K00756.01 Kepler-228 d  0.9970 1.200 186.318 0.2619   11.094319230  4.958786791680 0.5955077189050  876.322958074  4.337373983420  2.68339749272 21.16211742390 
K00756 10872983 K00756.03 Kepler-228 b  0.9970 1.200 186.318 0.2281    2.566590920  1.929703651470 0.2460556313630 1431.788169910  0.000000000000  0.00000000000  0.00000000000 
K00757 10910878 K00757.01 Kepler-229 c  0.8200 0.778 206.581 0.0419   16.068629590  5.531796137140 0.4478823688260  569.825364452  4.027789072540  2.56976168140 18.70211507470 
K00757 10910878 K00757.02 Kepler-229 d  0.8200 0.778 206.581 0.0216   41.197087400  3.792118927820 0.3158722686750  416.110033324  4.661957532480  2.56382083919 18.04578032460 
K00757 10910878 K00757.03 Kepler-229 b  0.8200 0.778 206.581 0.1782    6.252964898  2.523782007940 0.2076976660650  780.354061522  0.000000000000  0.00000000000  0.00000000000 
K00800  3342970 K00800.02 Kepler-234 c  1.1300 1.310 203.292 0.0074    7.212041520  4.323758497730 0.5963931834780 1080.817931070  4.386244506970  2.65979519100 21.52813382640 
K00800  3342970 K00800.01 Kepler-234 b  1.1300 1.310 203.292 0.7837    2.711502579  4.448730516200 0.6340971876160 1497.952858640  0.000000000000  0.00000000000  0.00000000000 
K00806  3832474 K00806.01 Kepler-30 d   0.9480 0.884 261.460 0.3889  143.206351800  9.544349470010 0.7651872922300  312.270529133 11.328996932900  2.37391831190  9.41559452468 
K00806  3832474 K00806.03 Kepler-30 b   0.9480 0.884 261.460 0.3619   29.159861500  1.942063804660 0.1917281730900  530.682214207  0.000000000000  0.00000000000  0.00000000000 
K00806  3832474 K00806.02 Kepler-30 c   0.9480 0.884 261.460 0.2149   60.324886110 13.113644395700 1.0444445456700  416.145315053  7.527854100180  2.06876449362  9.88738435449 
K00825  5252423 K00825.02 Kepler-237 b  0.8120 0.794 190.403 0.0687    4.715103650  1.628084858620 0.1480423231630  848.892707281  0.000000000000  0.00000000000  0.00000000000 
K00825  5252423 K00825.01 Kepler-237 c  0.8120 0.794 190.403 0.3127    8.103613630  2.466173783640 0.2086975214810  708.774347291  2.047129321130  1.71865015735 15.23246294510 
K00834  5436502 K00834.03 Kepler-238 c  1.2540 1.650 107.708 0.8067    6.155557560  3.203863152900 0.5288272463850 1233.265457240  2.502322590150  2.94409388030 31.99182982750 
K00834  5436502 K00834.02 Kepler-238 d  1.2540 1.650 107.708 0.0377   13.233560080  3.687618707240 0.5687467413100  956.217008774  3.445740930070  2.14985563062 20.93998034450 
K00834  5436502 K00834.05 Kepler-238 f  1.2540 1.650 107.708 0.7704   50.447315600  3.643605451590 0.6880970255150  611.546979582  6.739695184460  2.13274646295 11.16782630200 
K00834  5436502 K00834.04 Kepler-238 b  1.2540 1.650 107.708 0.2163    2.090815650  1.800782027390 0.2850680472780 1769.660000860  0.000000000000  0.00000000000  0.00000000000 
K00834  5436502 K00834.01 Kepler-238 e  1.2540 1.650 107.708 0.0152   23.653686210  9.835784917340 1.5027849620200  789.142519606  6.761701812290  1.78740158106  8.62245811344 
K00835  5456651 K00835.01 Kepler-239 b  0.8160 0.789 136.499 0.0197   11.763059460  2.534608512960 0.2157269290350  629.151043539  0.000000000000  0.00000000000  0.00000000000 
K00835  5456651 K00835.02 Kepler-239 c  0.8160 0.789 136.499 0.1221   56.227969700  2.344090256160 0.2106927341090  373.009519968  2.439349384560  4.78004637239 38.72805752700 
K00837  5531576 K00837.01 Kepler-240 c  0.8400 0.846 191.091 0.0177    7.953557170  2.540930343980 0.2182103812710  735.419956556  2.120061550050  1.91905491316 18.24188212530 
K00837  5531576 K00837.02 Kepler-240 b  0.8400 0.846 191.091 0.2720    4.144517760  1.699192756130 0.1513196161300  913.546038060  0.000000000000  0.00000000000  0.00000000000 
K00841  5792202 K00841.04               0.8900 0.838 264.106 0.4067  269.294246000  3.157279186070 0.2886900999770  239.629097726  5.091691679770  8.59527273862 33.92365261900 
K00841  5792202 K00841.01 Kepler-27 b   0.8900 0.838 264.106 0.1318   15.335259120  4.801305944320 0.3969247921350  623.350630001  3.769055264730  2.34259833268 18.51361730610 
K00841  5792202 K00841.03               0.8900 0.838 264.106 0.8525    6.546260580  2.736804585140 0.3403086243500  827.210215693  0.000000000000  0.00000000000  0.00000000000 
K00841  5792202 K00841.02 Kepler-27 c   0.8900 0.838 264.106 0.7923   31.330506220  7.026104173480 0.5690487487240  491.184156815  5.913705058900  2.04303728909 12.10091319850 
K00857  6587280 K00857.01 Kepler-243 b  0.8780 0.864 141.329 0.0384    5.715424850  2.641246304110 0.2189971636790  861.834722762  0.000000000000  0.00000000000  0.00000000000 
K00857  6587280 K00857.02 Kepler-243 c  0.8780 0.864 141.329 0.1414   20.026231000  1.837381566010 0.2140162898870  567.514129573  2.239313935060  3.50389192852 33.63731254390 
K00864  6849310 K00864.01 Kepler-244 b  0.9330 0.912 156.037 0.4187    4.311779906  3.256519983590 0.2649248257680 1027.946282720  0.000000000000  0.00000000000  0.00000000000 
K00864  6849310 K00864.03 Kepler-244 c  0.9330 0.912 156.037 0.3397    9.767343650  2.269159856730 0.2046124713220  783.288773513  2.762839920160  2.26526953206 21.64796430260 
K00864  6849310 K00864.02 Kepler-244 d  0.9330 0.912 156.037 0.8352   20.050401570  3.153250647910 0.3275542470350  616.796455827  2.711205252320  2.05279984902 19.24828523620 
K00869  6948054 K00869.04 Kepler-245 e  0.8520 0.805 193.522 0.0676    3.219821056  1.767933913810 0.1511241461500 1004.140823100  0.000000000000  0.00000000000  0.00000000000 
K00869  6948054 K00869.01 Kepler-245 b  0.8520 0.805 193.522 0.0643    7.490172290  2.739445063420 0.2249414759430  757.326713000  2.253689488620  2.32626973976 23.05984863940 
K00869  6948054 K00869.02 Kepler-245 d  0.8520 0.805 193.522 0.1148   36.275946570  3.220306312270 0.2627905323050  448.050054913  2.775737590430  2.07755871599 18.85102820000 
K00869  6948054 K00869.03 Kepler-245 c  0.8520 0.805 193.522 0.1153   17.460852630  2.331168868590 0.2036010432090  570.967133853  2.535306966010  2.33116835688 22.28070362260 
K00870  6949607 K00870.02 Kepler-28 c   0.7440 0.718 142.385 0.8010    8.985847680  2.430699157220 0.2535741124360  631.260638160  2.421664005000  1.51986466591 10.89183490890 
K00870  6949607 K00870.01 Kepler-28 b   0.7440 0.718 142.385 0.6052    5.912268297  2.412628852780 0.2129725534070  725.470743528  0.000000000000  0.00000000000  0.00000000000 
K00872  7109675 K00872.02 Kepler-46 d   0.8670 0.832 173.064 0.5891    6.766520780  1.933827628820 0.2580257806500  803.539087694  0.000000000000  0.00000000000  0.00000000000 
K00872  7109675 K00872.01 Kepler-46 b   0.8670 0.832 173.064 0.7084   33.601220660  7.906653317830 0.6374566574850  471.018741171  4.920240473330  4.96580469528 25.60903617380 
K00874  7134976 K00874.02 Kepler-246 c  0.8550 0.824 138.105 0.4033   11.187140420  1.579000057040 0.1410787146520  667.781794583  1.992802293460  2.43102686884 25.18234590810 
K00874  7134976 K00874.01 Kepler-246 b  0.8550 0.824 138.105 0.5619    4.601816855  2.406604529880 0.2557557364700  899.329161781  0.000000000000  0.00000000000  0.00000000000 
K00880  7366258 K00880.04 Kepler-82 d   0.9110 0.995 129.686 0.1437    2.382952186  1.900828562890 0.1701667332450 1290.447244890  0.000000000000  0.00000000000  0.00000000000 
K00880  7366258 K00880.03 Kepler-82 e   0.9110 0.995 129.686 0.0075    5.902246921  2.734132966870 0.2427593708470  953.521616221  2.317480764880  2.47686334442 25.01131824340 
K00880  7366258 K00880.02 Kepler-82 c   0.9110 0.995 129.686 0.6486   51.539985420  6.545725811170 0.5854252910520  463.222956534  5.790170653960  1.94899766992 11.61851301360 
K00880  7366258 K00880.01 Kepler-82 b   0.9110 0.995 129.686 0.8404   26.444354560  5.034615496740 0.5279333922810  578.345408131  3.884374231810  4.48038770894 30.53888126070 
K00881  7373451 K00881.01 Kepler-712 b  0.8581 1.940 205.227 0.0064   21.022476990  8.411664001540 1.2933390382200  803.343807890  0.000000000000  0.00000000000  0.00000000000 
K00881  7373451 K00881.02 Kepler-712 c  0.8581 1.940 205.227 0.7281  226.890470000 12.050768807400 2.0238970317600  362.985243034 10.231216404500 10.79275625360 23.68257879130 
K00884  7434875 K00884.02 Kepler-247 d  0.8610 0.856 144.574 0.8596   20.477357490  5.391809629570 0.5943598121810  553.049978032  5.043658062850  2.16933550779 14.40539962220 
K00884  7434875 K00884.01 Kepler-247 c  0.8610 0.856 144.574 0.1676    9.439460801  4.695506496120 0.3806885699850  715.407717939  3.237970605660  2.82946847218 23.09202772880 
K00884  7434875 K00884.03 Kepler-247 b  0.8610 0.856 144.574 0.0378    3.336125104  1.780434715190 0.1529596726190 1011.961872820  0.000000000000  0.00000000000  0.00000000000 
K00892  7678434 K00892.01 Kepler-716 b  0.8090 0.767 178.845 0.5050   10.371684530  2.841731760270 0.3020245049790  663.923068861  2.119736948930  2.61254860273 26.20296384510 
K00892  7678434 K00892.02               0.8090 0.767 178.845 0.1150    3.969948930  1.397742137600 0.1339684509470  914.703359700  0.000000000000  0.00000000000  0.00000000000 
K00896  7825899 K00896.02 Kepler-248 b  0.9990 2.090 171.600 0.4164    6.308203234  7.886474981530 1.1688729491400 1227.364631310  0.000000000000  0.00000000000  0.00000000000 
K00896  7825899 K00896.03               0.9990 2.090 171.600 0.2521   28.867136000  3.691915575560 0.5620185385290  738.948294243  7.116572009680  1.77759133050  7.92876737936 
K00896  7825899 K00896.01 Kepler-248 c  0.9990 2.090 171.600 0.0466   16.239467140 10.541228443800 1.5080107443800  895.162776344  9.213851712670  2.57434114559 11.66095320670 
K00906  8226994 K00906.02 Kepler-250 d  0.8070 0.778 169.216 0.0816   17.648309920  2.176082523880 0.1955672103920  553.913071760  2.266998934380  2.46594374564 24.06357479990 
K00906  8226994 K00906.01 Kepler-250 c  0.8070 0.778 169.216 0.2683    7.156817730  2.357915344880 0.2023366126900  748.971668020  1.745076771900  1.72532957431 17.01346749080 
K00906  8226994 K00906.03 Kepler-250 b  0.8070 0.778 169.216 0.5212    4.148087320  1.132238198930 0.1097993352520  898.126114502  0.000000000000  0.00000000000  0.00000000000 
K00907  8247638 K00907.01 Kepler-251 c  0.8930 0.915 138.594 0.1148   16.514128200  3.056741643190 0.2512085834090  661.960132346  2.296869766070  3.44696578830 33.22546679120 
K00907  8247638 K00907.02 Kepler-251 d  0.8930 0.915 138.594 0.8542   30.132930300  3.612407840410 0.3762963735710  542.246308770  3.334574741800  1.82467581304 14.94175760200 
K00907  8247638 K00907.03 Kepler-251 b  0.8930 0.915 138.594 0.0148    4.790917350  1.536997888960 0.1335800051580 1001.138682260  0.000000000000  0.00000000000  0.00000000000 
K00907  8247638 K00907.04 Kepler-251 e  0.8930 0.915 138.594 0.6694   99.640965300  3.290279637900 0.4651295908890  363.862789903  3.451343739150  3.30671342973 28.35257421870 
K00921  8689373 K00921.01 Kepler-253 c  0.8430 0.816 163.988 0.2464   10.281928770  2.796823227830 0.2344300455230  684.906209485  2.270317792940  2.71718725577 26.88147697580 
K00921  8689373 K00921.02 Kepler-253 d  0.8430 0.816 163.988 0.4995   18.119893640  3.257933829520 0.4093684266970  566.876842998  3.027378528680  1.76230491820 14.28242806360 
K00921  8689373 K00921.03 Kepler-253 b  0.8430 0.816 163.988 0.0963    3.784033930  1.743812358060 0.1518369993630  955.273574603  0.000000000000  0.00000000000  0.00000000000 
K00934  9334289 K00934.02 Kepler-254 c  0.8790 0.879 227.848 0.0720   12.412178690  2.260755626520 0.1928105924600  717.132805015  2.958107174680  2.13023934930 19.29024347810 
K00934  9334289 K00934.03 Kepler-254 d  0.8790 0.879 227.848 0.4289   18.746539710  2.585217044260 0.2200728747310  625.678822045  2.422986335390  1.51033434002 11.33322707760 
K00934  9334289 K00934.01 Kepler-254 b  0.8790 0.879 227.848 0.2860    5.826659194  3.655458722850 0.2926815127280  923.908421367  0.000000000000  0.00000000000  0.00000000000 
K00935  9347899 K00935.02 Kepler-31 c   1.1210 1.420 130.286 0.3246   42.634161770  6.097925131380 0.9096146321660  642.611274807  6.282019940200  2.04380283387 12.68661216070 
K00935  9347899 K00935.04               1.1210 1.420 130.286 0.0832    9.617302820  2.139911836420 0.3347035472340 1055.958603240  0.000000000000  0.00000000000  0.00000000000 
K00935  9347899 K00935.03 Kepler-31 d   1.1210 1.420 130.286 0.4795   87.647533400  4.966830857090 0.7450390983770  505.939489084  5.532377994240  2.05580524540 13.84631449990 
K00935  9347899 K00935.01 Kepler-31 b   1.1210 1.420 130.286 0.0480   20.860212670  6.466114749020 0.9617653894260  816.077050283  4.303013292720  2.16902941089 16.04019071600 
K00939  9466668 K00939.02 Kepler-256 d  1.0040 1.150 123.473 0.2338    5.839089910  1.967006371500 0.2247102658710 1052.441033880  2.041178128570  1.72345616297 16.43528333500 
K00939  9466668 K00939.04 Kepler-256 e  1.0040 1.150 123.473 0.2621   10.681679160  2.147510360520 0.2488247145060  859.657901639  2.057258366010  1.82933973010 18.14854381720 
K00939  9466668 K00939.03 Kepler-256 b  1.0040 1.150 123.473 0.7400    1.620467836  1.622349481990 0.2457963601780 1614.013878980  0.000000000000  0.00000000000  0.00000000000 
K00939  9466668 K00939.01 Kepler-256 c  1.0040 1.150 123.473 0.6725    3.388011854  2.115349885650 0.3199459507380 1260.380657390  1.868849683820  2.09076155585 22.70676630670 
K00941  9480189 K00941.02 Kepler-257 b  0.8840 0.912 179.537 0.1489    2.382652169  2.503794752920 0.2113255332540 1176.757928110  0.000000000000  0.00000000000  0.00000000000 
K00941  9480189 K00941.03 Kepler-257 d  0.8840 0.912 179.537 0.8222   24.664597110  5.300158399670 0.5621598346060  540.449209500  4.887008664010  3.74757675321 24.29443452500 
K00941  9480189 K00941.01 Kepler-257 c  0.8840 0.912 179.537 0.2484    6.581478842  4.473858928340 0.3651579799260  838.901932655  3.488826840630  2.76224911367 22.68577540690 
K00954  9823457 K00954.01 Kepler-259 b  0.8940 0.894 122.302 0.5180    8.115292190  2.694532027750 0.2580777581050  832.559781845  0.000000000000  0.00000000000  0.00000000000 
K00954  9823457 K00954.02 Kepler-259 c  0.8940 0.894 122.302 0.0740   36.924953100  2.731511655970 0.2249577287870  502.271292956  2.713021841860  4.55004604092 37.59833593980 
K00986  2854698 K00986.02 Kepler-260 c  0.9970 0.971 109.442 0.0173   76.051065100  1.882158226570 0.1717647115510  406.557340523  2.161478030430  9.28878079150 56.64334857550 
K00986  2854698 K00986.01 Kepler-260 b  0.9970 0.971 109.442 0.6542    8.187410900  2.440797834280 0.2165787148240  854.237302950  0.000000000000  0.00000000000  0.00000000000 
K00988  2302548 K00988.01 Kepler-261 b  0.8550 0.805  96.407 0.1409   10.381234510  2.320214583110 0.1909042108330  681.462259587  0.000000000000  0.00000000000  0.00000000000 
K00988  2302548 K00988.02 Kepler-261 c  0.8550 0.805  96.407 0.3330   24.570815690  2.187242219650 0.1842515793570  511.277314303  2.253728401380  2.36684911282 23.52824991710 
K00993  1718189 K00993.01 Kepler-262 c  0.8390 0.816  89.573 0.0383   21.853679100  1.623603375130 0.1398723382150  581.921475760  1.501679712500  1.67323092899 16.29733771210 
K00993  1718189 K00993.02 Kepler-262 b  0.8390 0.816  89.573 0.6660   13.060766880  1.379756049870 0.2920776713520  690.885305874  0.000000000000  0.00000000000  0.00000000000 
K00999  2165002 K00999.02 Kepler-263 c  0.8140 0.772 263.981 0.1809   47.333026200  2.371111121620 0.2204337453160  405.142060158  2.573510703390  2.85688412868 26.74588642430 
K00999  2165002 K00999.01 Kepler-263 b  0.8140 0.772 263.981 0.2835   16.568059490  2.775910285160 0.2316460874190  574.783732668  0.000000000000  0.00000000000  0.00000000000 
K01001  1871056 K01001.02 Kepler-264 c  1.3290 1.690  51.873 0.6595  140.103940000  2.905401102970 0.5897724549640  473.284802871  3.156892454180  3.43334371705 34.21251693380 
K01001  1871056 K01001.01 Kepler-264 b  1.3290 1.690  51.873 0.8578   40.806849400  3.408383805390 0.5983354580980  713.483584943  0.000000000000  0.00000000000  0.00000000000 
K01015  8158127 K01015.01 Kepler-750 b  1.0630 1.350  89.573 0.0221    9.428871790  3.416725474420 0.5397486561220 1021.272252690  2.619728462230  2.30591693369 23.47341506010 
K01015  8158127 K01015.02 Kepler-750 c  1.0630 1.350  89.573 0.2601    4.088990220  1.822731450040 0.2929129213350 1348.167812990  0.000000000000  0.00000000000  0.00000000000 
K01015  8158127 K01015.03               1.0630 1.350  89.573 0.0494   16.997447400  2.205310199240 0.3651052269050  840.280705483  2.811017836830  1.80270214492 16.38915695880 
K01052  5956342 K01052.03 Kepler-265 e  0.9870 1.047 154.673 0.2798   67.831830900  2.504452899380 0.2412286111820  465.759014252  2.423082342630  1.57270020505 12.90585209470 
K01052  5956342 K01052.02 Kepler-265 b  0.9870 1.047 154.673 0.4391    6.846192990  1.765556386520 0.1702738998990 1000.146410150  0.000000000000  0.00000000000  0.00000000000 
K01052  5956342 K01052.01 Kepler-265 c  0.9870 1.047 154.673 0.0168   17.029021050  2.564422833860 0.2377436098340  738.010408818  2.164989610190  2.48737087530 26.36938079960 
K01052  5956342 K01052.04 Kepler-265 d  0.9870 1.047 154.673 0.1955   43.130808200  2.341711785880 0.2432266991440  541.413227760  2.453067309870  2.53278259938 25.84430881920 
K01060  5880320 K01060.02 Kepler-758 c  1.1130 1.128  98.652 0.6614    4.757939860  1.379895932360 0.1226014384610 1243.278967860  0.000000000000  0.00000000000  0.00000000000 
K01060  5880320 K01060.01 Kepler-758 b  1.1130 1.128  98.652 0.3465   12.109710400  1.948047082100 0.1650132691480  910.438281965  1.588968403960  1.47797057802 13.86217373470 
K01060  5880320 K01060.03 Kepler-758 d  1.1130 1.128  98.652 0.0317   20.496619700  1.677581891350 0.1503175736780  765.140611413  1.812814486720  1.69257719821 17.05998001050 
K01060  5880320 K01060.04 Kepler-758 e  1.1130 1.128  98.652 0.4116    8.193471900  1.229889725820 0.1170202406650 1037.207256980  1.304892829090  1.72206293923 20.89577151370 
K01069  8222813 K01069.02 Kepler-760 c  0.9020 0.920 115.614 0.2201    2.466974390  1.648402852770 0.1452513020680 1192.239828080  0.000000000000  0.00000000000  0.00000000000 
K01069  8222813 K01069.01 Kepler-760 b  0.9020 0.920 115.614 0.6356    8.704194160  3.297570284910 0.2836202363470  783.439338169  2.472986568840  3.52828719880 33.10964977650 
K01089  3247268 K01089.01 Kepler-418 b  1.0590 1.125 125.091 0.3146   86.678551860 10.662960420400 1.1215463042800  437.581982594  7.890375821400  7.09417086925 23.77437085750 
K01089  3247268 K01089.02               1.0590 1.125 125.091 0.5226   12.218278000  5.117791222400 0.6119463716690  840.760749693  0.000000000000  0.00000000000  0.00000000000 
K01102  3231341 K01102.03 Kepler-24 e   1.1240 1.470 153.164 0.1683   18.998509230  3.185229549970 0.4719952443550  845.265190062  2.677151521940  4.47616052160 40.38984878610 
K01102  3231341 K01102.04 Kepler-24 d   1.1240 1.470 153.164 0.5811    4.244376210  2.169073493920 0.3244226565190 1394.169045970  0.000000000000  0.00000000000  0.00000000000 
K01113  2854914 K01113.02 Kepler-268 c  1.1370 1.270  64.555 0.0056   83.446333500  2.825280830170 0.3803603364730  484.456387447  2.729206361570  3.21763386410 32.35207208110 
K01113  2854914 K01113.01 Kepler-268 b  1.1370 1.270  64.555 0.1439   25.934067400  2.633131892970 0.3497305824920  715.116284016  0.000000000000  0.00000000000  0.00000000000 
K01127  6359320 K01127.02 Kepler-269 c  1.1270 1.560 218.155 0.1932    8.128108770  2.738881601760 0.3905252140450 1079.612369140  3.443295508300  1.52591763930 10.79312334180 
K01127  6359320 K01127.01 Kepler-269 b  1.1270 1.560 218.155 0.3029    5.326702150  4.147709414840 0.5655174450790 1242.209147200  3.113793596300  1.87778195274 16.43452762760 
K01127  6359320 K01127.03               1.1270 1.560 218.155 0.2728    2.836698980  2.079877777760 0.3028416272130 1533.073978890  0.000000000000  0.00000000000  0.00000000000 
K01148  8410727 K01148.02 Kepler-270 c  1.1730 1.300  67.297 0.6807   25.263026800  1.497347797400 0.1958361240720  727.795396355  1.664877548680  2.20135968998 25.78371786160 
K01148  8410727 K01148.01 Kepler-270 b  1.1730 1.300  67.297 0.3027   11.476101300  1.832407299950 0.2302581227820  945.887789994  0.000000000000  0.00000000000  0.00000000000 
K01151  8280511 K01151.04               0.8560 0.860  45.296 0.0267   17.453295200  0.780492733141 0.0752642222729  632.797120902  1.022165286130  1.67249599073 22.62342301170 
K01151  8280511 K01151.05               0.8560 0.860  45.296 0.4476   21.720282400  0.837609591869 0.0871007360103  587.955828336  0.809051162505  1.24448032025 13.84180308660 
K01151  8280511 K01151.01 Kepler-271 b  0.8560 0.860  45.296 0.1646   10.435478050  1.263837839120 0.1064134917230  751.041368344  1.124176223500  1.40813269854 14.23455500450 
K01151  8280511 K01151.03 Kepler-271 d  0.8560 0.860  45.296 0.1669    5.249725410  0.677416240859 0.0649637413534  944.511186523  0.000000000000  0.00000000000  0.00000000000 
K01151  8280511 K01151.02 Kepler-271 c  0.8560 0.860  45.296 0.3484    7.410862670  0.984514607884 0.0850643143256  841.931839909  0.830965424371  1.41166672373 20.07586352360 
K01161 10426656 K01161.03 Kepler-272 b  0.8950 0.951 107.799 0.1475    2.971364100  1.492380495440 0.1334572528360 1185.420090960  0.000000000000  0.00000000000  0.00000000000 
K01161 10426656 K01161.02 Kepler-272 d  0.8950 0.951 107.799 0.2106   10.937300710  1.965293439840 0.1801593825380  767.269242359  1.918003379360  1.80563803154 17.48245909410 
K01161 10426656 K01161.01 Kepler-272 c  0.8950 0.951 107.799 0.0654    6.057305240  1.870713318870 0.1653028188100  934.316616640  1.681546907150  2.03856041742 21.34189247170 
K01163 10468940 K01163.01 Kepler-273 b  0.7740 0.753 118.384 0.1136    2.936526966  1.429407561780 0.1216370557860 1039.812891020  0.000000000000  0.00000000000  0.00000000000 
K01163 10468940 K01163.02 Kepler-273 c  0.7740 0.753 118.384 0.6072    8.014947150  1.512612382900 0.1936989906340  743.584078083  1.471009972340  2.72939674752 29.87844709700 
K01165 10337517 K01165.02 Kepler-783 b  0.8770 0.887  68.440 0.6565    4.292646380  0.739514028816 0.0716286007844 1004.933361200  0.000000000000  0.00000000000  0.00000000000 
K01165 10337517 K01165.01               0.8770 0.887  68.440 0.1945    7.053936122  2.031612530340 0.1663684063790  851.159525325  1.385563279580  1.64326047327 17.71028715770 
K01175 10350571 K01175.02               1.1970 2.070  58.132 0.7186   17.157087400  2.340032367710 0.4638899467700  963.908499167  0.000000000000  0.00000000000  0.00000000000 
K01175 10350571 K01175.01 Kepler-784 b  1.1970 2.070  58.132 0.3435   31.592264600  2.587390394530 0.3760809603290  784.478491144  2.463711381120  1.84135359711 18.40501268110 
K01196  3348082 K01196.02 Kepler-274 b  0.9460 1.260 149.852 0.3513   11.634864000  2.254317476240 0.3734767394890  896.888847008  0.000000000000  0.00000000000  0.00000000000 
K01196  3348082 K01196.03 Kepler-274 c  0.9460 1.260 149.852 0.0429   33.198105400  2.439163238670 0.4209230251650  632.238093117  2.346740357460  2.85332990570 28.88320546100 
K01198  3447722 K01198.01 Kepler-275 c  1.1750 1.260 188.292 0.1373   16.088318290  3.256328020200 0.3661501770910  842.909929287  2.734159511230  1.56187330831 13.01816037540 
K01198  3447722 K01198.02 Kepler-275 b  1.1750 1.260 188.292 0.4044   10.300655120  2.211991002260 0.2590835130190  978.671514146  0.000000000000  0.00000000000  0.00000000000 
K01198  3447722 K01198.03 Kepler-275 d  1.1750 1.260 188.292 0.5275   35.675696300  3.026267039000 0.3518240110690  646.921112153  3.141297529600  2.21749070704 21.87523201590 
K01203  3962243 K01203.01 Kepler-276 c  0.8850 0.861 175.347 0.3966   31.884156900  2.645527066030 0.2281754100310  536.064759291  2.429707972260  2.25673236029 22.01623055250 
K01203  3962243 K01203.02 Kepler-276 b  0.8850 0.861 175.347 0.3144   14.128461780  2.213888878490 0.1917923468250  702.330466511  0.000000000000  0.00000000000  0.00000000000 
K01203  3962243 K01203.03 Kepler-276 d  0.8850 0.861 175.347 0.3058   48.647660100  2.154294172580 0.2137877077860  465.438554641  2.399910619300  1.52576278722 11.69837526050 
K01215  3939150 K01215.02 Kepler-277 c  1.2450 1.740  47.055 0.0753   33.006302500  2.866289661060 0.4264504275950  757.584884959  2.950993286810  1.90521668825 18.61526870550 
K01215  3939150 K01215.01 Kepler-277 b  1.2450 1.740  47.055 0.8095   17.324172470  3.035696912560 0.4781341620430  939.697637227  0.000000000000  0.00000000000  0.00000000000 
K01221  3640905 K01221.01 Kepler-278 b  1.4332 3.300  47.102 0.7543   30.159863000  4.732901535860 0.7375818993940  866.463586633  0.000000000000  0.00000000000  0.00000000000 
K01221  3640905 K01221.02 Kepler-278 c  1.4332 3.300  47.102 0.4711   51.075756000  3.770948209980 0.5588044028600  726.881696079  4.251924872920  1.69350092870 13.28658417190 
K01239  6607286 K01239.01               0.9710 1.050 112.192 0.1573    0.783276166  1.772489406180 0.1711232908000 2022.043781530  0.000000000000  0.00000000000  0.00000000000 
K01239  6607286 K01239.02               0.9710 1.050 112.192 0.2331    3.174059680  1.818837738020 0.1773121762730 1270.923946160  1.795663572100  4.05228681502 41.01804849770 
K01240  6690082 K01240.02 Kepler-280 c  0.9410 1.063  77.488 0.2644    4.807099588  2.286216644890 0.2505190093330 1077.464938790  2.019441291670  2.24677384367 23.70281038450 
K01240  6690082 K01240.01 Kepler-280 b  0.9410 1.063  77.488 0.0550    2.139556503  1.752665938440 0.1864929132340 1409.757186610  0.000000000000  0.00000000000  0.00000000000 
K01276  8804283 K01276.01               0.9240 1.005  87.929 0.1247   22.790214230  2.556042449720 0.2536885441670  619.701962915  2.012682214270  1.71860977221 15.79815467750 
K01276  8804283 K01276.02               0.9240 1.005  87.929 0.6103   13.260842920  1.469321978820 0.1543514134460  741.882036733  0.000000000000  0.00000000000  0.00000000000 
K01278  8609450 K01278.01 Kepler-282 d  0.8900 1.055 112.029 0.1259   24.805680310  2.734233274930 0.2989762916340  640.078801507  2.094144470480  1.81866159635 17.02785095810 
K01278  8609450 K01278.02 Kepler-282 e  0.8900 1.055 112.029 0.0920   44.347099500  3.076237699620 0.3308696850990  527.009133051  2.905235487280  1.78778001433 15.06689224630 
K01278  8609450 K01278.04 Kepler-282 c  0.8900 1.055 112.029 0.5004   13.639525000  1.454055666040 0.1715737826740  781.298774942  1.346980051070  1.47923058113 13.46726828090 
K01278  8609450 K01278.03 Kepler-282 b  0.8900 1.055 112.029 0.1747    9.220688900  1.239904436100 0.1488566944650  889.639756827  0.000000000000  0.00000000000  0.00000000000 
K01279  8628758 K01279.02 Kepler-804 c  0.9670 1.110  52.452 0.7707    9.651850170  1.256394450630 0.2030997874990  894.975189149  0.000000000000  0.00000000000  0.00000000000 
K01279  8628758 K01279.01 Kepler-804 b  0.9670 1.110  52.452 0.0243   14.374573510  2.046483638380 0.2399247270970  784.061925909  1.651439044510  1.48930756869 13.23179891590 
K01301 10538176 K01301.02 Kepler-284 c  0.7820 0.760 177.662 0.6545   37.514069300  2.561973550860 0.4519536948150  446.099396092  2.401785996460  2.95408936334 27.74934431600 
K01301 10538176 K01301.01 Kepler-284 b  0.7820 0.760 177.662 0.4130   12.699029950  2.241598442060 0.1945373291850  640.818044865  0.000000000000  0.00000000000  0.00000000000 
K01305 10730034 K01305.01 Kepler-285 b  0.9010 0.861 156.591 0.1869    2.633857233  1.502408598880 0.1299273394930 1141.248116820  0.000000000000  0.00000000000  0.00000000000 
K01305 10730034 K01305.02 Kepler-285 c  0.9010 0.861 156.591 0.1260    6.186662180  1.191322977210 0.1141026079170  858.298362343  1.346865788040  2.34889807332 29.59031177030 
K01306 10858691 K01306.02 Kepler-286 c  0.8470 0.892 143.687 0.1415    3.468082390  1.448510871640 0.1278842976140 1125.534415030  1.399453505610  1.93065484789 21.14874709880 
K01306 10858691 K01306.04 Kepler-286 e  0.8470 0.892 143.687 0.2000   29.221510100  1.757486404660 0.1683631928230  552.197449823  1.602212863140  4.94083340725 45.01381753200 
K01306 10858691 K01306.03 Kepler-286 d  0.8470 0.892 143.687 0.3214    5.914287670  1.446939321620 0.1326504108060  940.021169848  1.447725096630  1.70534808719 16.60762867020 
K01306 10858691 K01306.01 Kepler-286 b  0.8470 0.892 143.687 0.2316    1.796324389  1.350396139580 0.1212334217000 1399.503266180  0.000000000000  0.00000000000  0.00000000000 
K01332  4455231 K01332.01 Kepler-288 c  0.8830 1.005 134.388 0.1287   19.305771590  2.846507934670 0.2943085702350  684.738348595  2.196607838720  3.16617505065 31.45297664570 
K01332  4455231 K01332.02 Kepler-288 b  0.8830 1.005 134.388 0.1768    6.097506070  1.546707742770 0.1700532574690 1006.537067940  0.000000000000  0.00000000000  0.00000000000 
K01353  7303287 K01353.02 Kepler-289 b  1.0810 1.027 102.440 0.1736   34.543846400  2.188633627670 0.1903027599840  579.427233387  0.000000000000  0.00000000000  0.00000000000 
K01353  7303287 K01353.01 Kepler-289 c  1.0810 1.027 102.440 0.2243  125.865433890 11.674217628000 0.9280043825490  376.848472062  6.931425627830  3.64364270361 17.61573023450 
K01360  7102227 K01360.02 Kepler-290 b  0.7770 0.741 171.538 0.1002   14.589324620  2.127455881890 0.1891105685050  574.910156738  1.497940959390 19.09547295240 76.02025366580 
K01360  7102227 K01360.01 Kepler-290 c  0.7770 0.741 171.538 0.8658   36.770473100  3.346635590050 0.4133967145610  422.417044130  2.737045735970  2.52036842402 22.95406587890 
K01360  7102227 K01360.03               0.7770 0.741 171.538 0.2637    0.764020072  0.868426036881 0.0884127075195 1535.813407020  0.000000000000  0.00000000000  0.00000000000 
K01363  6936909 K01363.02 Kepler-291 c  1.0130 1.260 189.458 0.0224    5.700711530  2.461381721490 0.3307474715330 1113.778919310  2.616252462960  1.60740353961 13.33388184130 
K01363  6936909 K01363.01 Kepler-291 b  1.0130 1.260 189.458 0.1609    3.546534140  2.771123204430 0.3598168243990 1304.774144440  0.000000000000  0.00000000000  0.00000000000 
K01364  6962977 K01364.01 Kepler-292 f  0.8500 0.867 205.204 0.6055   20.834294700  2.778944561070 0.3339709766160  574.807100520  2.738978659700  1.73926073031 14.41897609050 
K01364  6962977 K01364.05 Kepler-292 b  0.8500 0.867 205.204 0.5077    2.580821490  1.558916938280 0.1420787650430 1154.101381250  0.000000000000  0.00000000000  0.00000000000 
K01364  6962977 K01364.03 Kepler-292 e  0.8500 0.867 205.204 0.7932   11.978822000  2.699012758330 0.3570117999860  691.352891525  2.566966395830  1.69775895464 14.10990995420 
K01364  6962977 K01364.02 Kepler-292 d  0.8500 0.867 205.204 0.0355    7.055667100  2.434920033320 0.2081182083630  825.379397157  2.062040169610  1.89900541654 18.18816103470 
K01364  6962977 K01364.04 Kepler-292 c  0.8500 0.867 205.204 0.2143    3.715453910  1.689160305910 0.1515688170520 1021.405997130  1.624038622100  1.43964002330 11.23626385720 
K01366  6932987 K01366.02 Kepler-293 c  0.9320 0.911 162.691 0.8966   54.156107800  3.678098061940 0.4121850494150  440.818872610  3.289150361020  2.81271208879 25.56036567800 
K01366  6932987 K01366.01 Kepler-293 b  0.9320 0.911 162.691 0.1240   19.254053060  2.900202660090 0.2407107714900  622.522152419  0.000000000000  0.00000000000  0.00000000000 
K01396  9455556 K01396.01 Kepler-294 c  0.9430 0.920 228.761 0.3181    6.626436260  2.738316739330 0.2299116086930  895.882858912  2.244093756210  1.79034573396 16.69926477160 
K01396  9455556 K01396.02 Kepler-294 b  0.9430 0.920 228.761 0.1047    3.701204820  1.749870773100 0.1523827163870 1087.591874610  0.000000000000  0.00000000000  0.00000000000 
K01413  9006449 K01413.02 Kepler-295 c  0.9460 2.230  76.023 0.1680   21.526256900  3.004506519240 0.5324454157670  897.133451685  3.314686193730  1.70234718261 13.58526786250 
K01413  9006449 K01413.01 Kepler-295 b  0.9460 2.230  76.023 0.8650   12.645045100  3.624865868220 0.6742025828180 1070.545720690  0.000000000000  0.00000000000  0.00000000000 
K01426 11122894 K01426.02 Kepler-297 c  0.9400 0.929  82.921 0.8133   74.927717520  6.741795285060 0.5492139381020  414.365825196  4.850886164610  1.92772816291 12.40905720420 
K01426 11122894 K01426.01 Kepler-297 b  0.9400 0.929  82.921 0.0320   38.868404250  2.959977044170 0.2441081690900  515.997971554  0.000000000000  0.00000000000  0.00000000000 
K01432 11014932 K01432.01 Kepler-299 c  0.9850 1.093 120.461 0.6453    6.885955590  2.340124860350 0.3755447901800  986.520807833  1.895467953290  2.35239099352 25.63413767470 
K01432 11014932 K01432.04 Kepler-299 e  0.9850 1.093 120.461 0.2531   38.285633800  2.030824704160 0.2340160577850  556.117567628  2.046790549190  2.54307321135 27.40903945340 
K01432 11014932 K01432.03 Kepler-299 b  0.9850 1.093 120.461 0.3645    2.927215590  1.450811046220 0.1668322685400 1311.546544540  0.000000000000  0.00000000000  0.00000000000 
K01432 11014932 K01432.02 Kepler-299 d  0.9850 1.093 120.461 0.7615   15.054868900  2.062756394230 0.3257887445360  760.031796487  2.201440627290  2.18631513132 22.66692837270 
K01436 11389771 K01436.02 Kepler-301 d  0.9970 1.009 111.964 0.6737   13.751346420  2.237207273980 0.2922397021260  747.666283776  1.913303773040  2.53758158409 28.05497955860 
K01436 11389771 K01436.03 Kepler-301 c  0.9970 1.009 111.964 0.0183    5.419075590  1.589400272110 0.1454090311150 1020.878163970  1.559705039620  2.16023868124 24.94879980250 
K01436 11389771 K01436.01 Kepler-301 b  0.9970 1.009 111.964 0.0282    2.508554095  1.530009807130 0.1372142903410 1319.937244360  0.000000000000  0.00000000000  0.00000000000 
K01486  7898352 K01486.02 Kepler-302 b  1.0070 1.190 180.557 0.0937   30.183685400  3.872316040620 0.4673053238180  628.582508541  0.000000000000  0.00000000000  0.00000000000 
K01486  7898352 K01486.01 Kepler-302 c  1.0070 1.190 180.557 0.8224  127.282403100 12.573552943400 1.4829456730700  389.527417789  8.222934492010  4.21692717152 18.68743379790 
K01529  9821454 K01529.02 Kepler-59 b   0.9730 1.240  63.807 0.3579   11.869150700  1.247275084970 0.1844548503810  909.320742868  0.000000000000  0.00000000000  0.00000000000 
K01529  9821454 K01529.01 Kepler-59 c   0.9730 1.240  63.807 0.7345   17.977615700  1.992669316580 0.2860194146070  793.441291876  1.619972200770  1.51465055541 13.96967302630 
K01534  4741126 K01534.02 Kepler-887 c  1.1790 1.300  46.539 0.1973    7.638460230  1.160810397460 0.1501940651340 1101.705605780  0.000000000000  0.00000000000  0.00000000000 
K01534  4741126 K01534.01 Kepler-887 b  1.1790 1.300  46.539 0.0521   20.422287980  1.795184438480 0.2244427170590  793.955395003  1.477997417970  2.67361318447 35.93750268070 
K01557  5371776 K01557.02 Kepler-304 d  0.7820 0.744 142.727 0.1717    9.653476400  2.708533130040 0.2292492539650  644.071391404  2.522912133240  1.81594448620 15.50593025550 
K01557  5371776 K01557.03 Kepler-304 c  0.7820 0.744 142.727 0.0982    5.315953474  2.337291136440 0.1999517837920  785.679328826  2.751706335360  1.61299499234 12.11251589600 
K01557  5371776 K01557.01 Kepler-304 b  0.7820 0.744 142.727 0.4010    3.295703644  3.166121534280 0.3097615406540  920.971665996  2.177571400930  2.19838598038 22.09023857380 
K01557  5371776 K01557.04 Kepler-304 e  0.7820 0.744 142.727 0.0624    1.499146953  1.189021267590 0.1026383814450 1197.581643450  0.000000000000  0.00000000000  0.00000000000 
K01563  5219234 K01563.01 Kepler-305 b  0.8330 0.808 276.745 0.7611    5.487110790  3.516729746830 0.3368496331730  841.748828207  2.675686169710  1.71183429487 14.05624890140 
K01563  5219234 K01563.03               0.8330 0.808 276.745 0.1124    3.205398330  1.834642592580 0.1699182537560 1006.300542370  0.000000000000  0.00000000000  0.00000000000 
K01563  5219234 K01563.04 Kepler-305 d  0.8330 0.808 276.745 0.0376   16.738659560  2.699419774680 0.2477181717020  580.143137810  3.026790967550  2.01892577267 17.50793398580 
K01563  5219234 K01563.02 Kepler-305 c  0.8330 0.808 276.745 0.8981    8.290874180  3.354162160420 0.4064858086240  733.397676340  3.435445953620  1.51097262244 10.00908689120 
K01567  5438099 K01567.01 Kepler-306 c  0.7500 0.744 153.005 0.1135    7.240228500  2.255033292670 0.1897481043760  723.567986448  1.921581753500  1.55830823740 12.43405767300 
K01567  5438099 K01567.03 Kepler-306 d  0.7500 0.744 153.005 0.4769   17.326685990  2.238841825310 0.1917613604360  540.708199066  2.246937558990  2.39311314415 22.80653884430 
K01567  5438099 K01567.04 Kepler-306 e  0.7500 0.744 153.005 0.0492   44.841221400  2.389375243760 0.2079218392180  394.070807448  2.314108534530  2.58798603645 24.51883280760 
K01567  5438099 K01567.02 Kepler-306 b  0.7500 0.744 153.005 0.1602    4.646210760  1.588130214330 0.1377870453870  839.278940290  0.000000000000  0.00000000000  0.00000000000 
K01576  5299459 K01576.01 Kepler-307 b  0.9750 1.018  99.992 0.7038   10.415729240  3.218467293020 0.3125761195830  812.421402708  0.000000000000  0.00000000000  0.00000000000 
K01576  5299459 K01576.02 Kepler-307 c  0.9750 1.018  99.992 0.8052   13.084240960  3.011537075900 0.3211003951600  753.925927971  3.115002184460  1.25620018133  6.04346957589 
K01590  5542466 K01590.02               0.7630 0.732 191.063 0.2003    2.355746434  1.279769001790 0.1238361284330 1031.399651120  0.000000000000  0.00000000000  0.00000000000 
K01590  5542466 K01590.01               0.7630 0.732 191.063 0.0367   12.890104720  1.805238060960 0.1653064153890  585.266627355  1.542503531370  5.47177087226 48.43011939860 
K01596 10027323 K01596.01 Kepler-309 b  0.8010 0.779 150.484 0.0366    5.923656340  1.635633654920 0.1411788667310  763.567630898  0.000000000000  0.00000000000  0.00000000000 
K01596 10027323 K01596.02 Kepler-309 c  0.8010 0.779 150.484 0.8068  105.358596400  3.311911192300 0.4805212604420  292.387767879  2.473772423610 17.78607507810 59.61131991030 
K01598 10004738 K01598.03 Kepler-310 b  0.8740 0.854  76.316 0.3715   13.930722780  1.211329538790 0.1131694508580  674.905390762  0.000000000000  0.00000000000  0.00000000000 
K01598 10004738 K01598.02 Kepler-310 d  0.8740 0.854  76.316 0.8193   92.875034700  2.368221654710 0.3159694856600  358.528784859  2.844971110680  1.64449961167 12.95850376460 
K01598 10004738 K01598.01 Kepler-310 c  0.8740 0.854  76.316 0.8839   56.476167000  3.321720566650 0.3567752438020  423.194573527  2.266525052720  4.05407299333 38.23152595290 
K01608 10055126 K01608.01 Kepler-311 b  1.0380 1.180  57.367 0.0541    9.176135390  1.716461960340 0.2105687509980  958.196654054  0.000000000000  0.00000000000  0.00000000000 
K01608 10055126 K01608.02 Kepler-311 c  1.0380 1.180  57.367 0.7033   19.738391300  1.588991748940 0.2654835345880  742.739707257  1.652726854640  2.15105711294 24.72556122280 
K01608 10055126 K01608.03               1.0380 1.180  57.367 0.4810  232.058029000  2.193512624680 0.2834059404200  326.804195821  1.891252186810 11.75668399080 64.09921894550 
K01628  6975129 K01628.01 Kepler-312 c  1.1960 1.172  69.284 0.0747   19.747328460  2.563558673410 0.2140241084760  762.773257471  1.796785249300 11.14126279740 71.78534998760 
K01628  6975129 K01628.02 Kepler-312 b  1.1960 1.172  69.284 0.0868    1.772449750  1.030011825200 0.0922058098560 1703.312034450  0.000000000000  0.00000000000  0.00000000000 
K01647 11153121 K01647.02 Kepler-313 c  1.0760 1.370  84.589 0.5112   32.275211800  2.178799048640 0.3341660691920  653.885969070  2.304507903630  2.15596280188 22.61290576410 
K01647 11153121 K01647.01 Kepler-313 b  1.0760 1.370  84.589 0.5543   14.970208100  2.430216758620 0.4419760866660  843.999112578  0.000000000000  0.00000000000  0.00000000000 
K01692  6616218 K01692.01 Kepler-314 c  0.9830 1.006  42.014 0.7730    5.960401080  3.177025937440 0.3092353570240  951.107692504  2.035731440130  2.42187724668 27.83608765940 
K01692  6616218 K01692.02 Kepler-314 b  0.9830 1.006  42.014 0.2820    2.461066550  0.894436942811 0.0832002022010 1276.692134800  0.000000000000  0.00000000000  0.00000000000 
K01779  9909735 K01779.02 Kepler-318 c  1.1290 1.085  82.754 0.0481   11.815001300  3.385554185800 0.2765722637890  829.436708715  3.866173808170  2.53392948471 22.23319513570 
K01779  9909735 K01779.01 Kepler-318 b  1.1290 1.085  82.754 0.1020    4.662719058  4.346793430540 0.3489128430470 1131.495789980  0.000000000000  0.00000000000  0.00000000000 
K01781 11551692 K01781.02 Kepler-411 b  0.8370 0.788  62.563 0.0608    3.005155704  1.991450155920 0.1653031953820  990.536161064  0.000000000000  0.00000000000  0.00000000000 
K01781 11551692 K01781.01 Kepler-411 c  0.8370 0.788  62.563 0.1189    7.834427877  3.460498782790 0.2926616230550  720.083922887  2.725974469360  2.60699565968 24.35149729410 
K01805  4644952 K01805.01 Kepler-319 c  0.9660 0.905  80.068 0.0652    6.941359624  2.647167371470 0.2169480431000  885.443752972  2.145168838500  1.59105348561 13.67819152160 
K01805  4644952 K01805.03 Kepler-319 b  0.9660 0.905  80.068 0.0073    4.362744362  1.643170305520 0.1342097088290 1033.662147970  0.000000000000  0.00000000000  0.00000000000 
K01805  4644952 K01805.02 Kepler-319 d  0.9660 0.905  80.068 0.5386   31.782092530  2.315292549650 0.1958606868750  533.161912613  2.481229960560  4.57865522773 39.79603715760 
K01809  8240797 K01809.02 Kepler-321 b  1.0090 1.067  43.338 0.7922    4.915387067  1.779031989560 0.1934152808310 1097.452415010  0.000000000000  0.00000000000  0.00000000000 
K01809  8240797 K01809.01 Kepler-321 c  1.0090 1.067  43.338 0.6238   13.093905100  2.245181752650 0.2557498764140  793.146977008  2.012106871100  2.66386042880 29.07919406130 
K01820  8277797 K01820.01 Kepler-322 c  0.9280 0.871  74.328 0.1418    4.337224039  1.674090865320 0.1383347771300  987.970241677  1.344068258150  2.62243253921 34.43519357850 
K01820  8277797 K01820.02 Kepler-322 b  0.9280 0.871  74.328 0.2852    1.653893465  1.014045650970 0.0881015417091 1363.650266770  0.000000000000  0.00000000000  0.00000000000 
K01824  2989404 K01824.01 Kepler-323 c  0.9900 1.097  34.492 0.2011    3.553829671  1.538662117270 0.1564904974850 1286.554038030  1.446632764280  2.11748542036 25.29589851810 
K01824  2989404 K01824.02 Kepler-323 b  0.9900 1.097  34.492 0.0581    1.678325450  1.354603411300 0.1355713077800 1651.596382190  0.000000000000  0.00000000000  0.00000000000 
K01831 11601584 K01831.02 Kepler-324 b  0.8710 0.881  71.997 0.1365    4.385364610  1.211837508280 0.1074545896410  968.046583335  0.000000000000  0.00000000000  0.00000000000 
K01831 11601584 K01831.04               0.8710 0.881  71.997 0.3451   13.979465610  1.660571004670 0.1577715021500  657.197888585  1.436204256470  3.18775446359 37.81886518830 
K01832 11709244 K01832.01 Kepler-325 b  0.9480 0.874 181.725 0.0294    4.544437773  2.619713609420 0.2152837592280  993.734847930  0.000000000000  0.00000000000  0.00000000000 
K01832 11709244 K01832.03 Kepler-325 d  0.9480 0.874 181.725 0.5636   38.714683300  2.667697735280 0.3448583840090  487.234839084  2.643705672350  8.51913597101 50.84639462020 
K01837 10657406 K01837.02 Kepler-969 c  0.8860 0.843  77.225 0.4643    1.682934604  1.028182229700 0.0877892622597 1301.215362710  0.000000000000  0.00000000000  0.00000000000 
K01837 10657406 K01837.01 Kepler-969 b  0.8860 0.843  77.225 0.2011   34.173171400  2.076091976200 0.1702567244970  476.597242630  1.552137102950 20.30570369090 78.62679936570 
K01839  5856571 K01839.02               0.9650 0.899  98.097 0.1907   80.411295300  2.323244924000 0.2177510799280  384.291394869  2.313487819870  8.38429262394 53.01716397650 
K01839  5856571 K01839.01 Kepler-971 b  0.9650 0.899  98.097 0.7517    9.590707160  2.303730715740 0.2155348929600  781.651999708  0.000000000000  0.00000000000  0.00000000000 
K01860  4157325 K01860.02 Kepler-416 c  1.0040 1.023 101.060 0.1721   12.209453510  2.414828950490 0.2136181402350  790.529450867  2.455265058900  1.93205064136 18.69670188420 
K01860  4157325 K01860.04               1.0040 1.023 101.060 0.4669   24.843509900  1.395248663450 0.1453165456580  623.960710638  1.905038806970  2.03477656716 21.87026349180 
K01860  4157325 K01860.03               1.0040 1.023 101.060 0.1238    3.076452083  1.602594459640 0.1467846924560 1252.431089880  0.000000000000  0.00000000000  0.00000000000 
K01860  4157325 K01860.01 Kepler-416 b  1.0040 1.023 101.060 0.0458    6.319427270  2.495701167300 0.2216470846720  985.133473755  2.049147813470  2.05412829438 21.55919504730 
K01871  9758089 K01871.02               0.7510 0.735 129.213 0.1230   32.376340500  1.987863722160 0.1727169700660  412.001770279  0.000000000000  0.00000000000  0.00000000000 
K01871  9758089 K01871.01               0.7510 0.735 129.213 0.1434   92.729677500  2.529611137390 0.2147799478490  290.039178300  2.258737429780  2.86411855287 27.15765651260 
K01875  9967771 K01875.02 Kepler-990 c  0.8950 0.981  85.074 0.1093    0.538354308  1.380216139210 0.1290686998400 2176.678096600  0.000000000000  0.00000000000  0.00000000000 
K01875  9967771 K01875.01 Kepler-990 b  0.8950 0.981  85.074 0.8058    9.917234280  2.381127975690 0.2483918766390  826.424843438  1.880672057450 18.42138928330 68.35334226580 
K01889 11074178 K01889.02               0.9210 0.865 182.159 0.3754    9.181864350  1.570920761150 0.1425311753580  771.558375539  0.000000000000  0.00000000000  0.00000000000 
K01889 11074178 K01889.01 Kepler-1001 b 0.9210 0.865 182.159 0.8943   14.305119830  3.148896857150 0.3427313015150  665.745541106  2.359908809150  1.55797551398 12.47259811990 
K01891  8680979 K01891.01 Kepler-330 c  0.8310 0.811 151.554 0.5260   15.955450020  2.400118644750 0.2853652951770  584.242102004  1.913015567050  1.93169573433 18.90412201420 
K01891  8680979 K01891.02 Kepler-330 b  0.8310 0.811 151.554 0.0477    8.259815320  1.425912489360 0.1293854512970  728.113857204  0.000000000000  0.00000000000  0.00000000000 
K01905 10328393 K01905.03 Kepler-332 d  0.7660 0.736  78.042 0.5221   34.211305400  1.205349535710 0.1099647930220  431.527324821  1.156605924130  2.13879323175 29.63772397970 
K01905 10328393 K01905.02 Kepler-332 c  0.7660 0.736  78.042 0.3721   15.995611400  1.107862312560 0.1016217619010  555.906374284  1.174019608520  2.09741633321 28.32802842430 
K01905 10328393 K01905.01 Kepler-332 b  0.7660 0.736  78.042 0.0436    7.626340630  1.240176904470 0.1075192522460  711.832825685  0.000000000000  0.00000000000  0.00000000000 
K01909 10130039 K01909.02 Kepler-334 b  1.0310 1.046  43.243 0.1548    5.470336940  1.075599866680 0.0942971683249 1067.891994500  0.000000000000  0.00000000000  0.00000000000 
K01909 10130039 K01909.01 Kepler-334 c  1.0310 1.046  43.243 0.0939   12.758028110  1.439447461180 0.1221904947930  805.186186834  1.257523663930  2.33221979742 31.78144920940 
K01909 10130039 K01909.03 Kepler-334 d  1.0310 1.046  43.243 0.0327   25.098527830  1.457623249510 0.1294281993580  642.122324072  1.448535355350  1.96727328186 22.32746796850 
K01915  9101496 K01915.01 Kepler-335 b  1.3690 1.840  73.667 0.7890    6.562257280  3.316230907930 0.5410957111930 1299.820365450  0.000000000000  0.00000000000  0.00000000000 
K01915  9101496 K01915.02 Kepler-335 c  1.3690 1.840  73.667 0.3710   67.845077100  2.933468978050 0.4717404533530  597.259721469  3.124849942990 10.33867984830 58.01802229840 
K01916  6037581 K01916.02 Kepler-336 c  1.0950 1.133  68.735 0.4069    9.599931390  1.859618484760 0.1915791523720  914.707856564  1.406377181560  4.74112749911 55.05715098410 
K01916  6037581 K01916.01 Kepler-336 d  1.0950 1.133  68.735 0.6158   20.678793550  2.165252411830 0.2974357572030  708.268760427  2.012435448300  2.15405638956 23.69956172910 
K01916  6037581 K01916.03 Kepler-336 b  1.0950 1.133  68.735 0.4312    2.024820339  0.953135878356 0.1016661424810 1537.204235800  0.000000000000  0.00000000000  0.00000000000 
K01922  9411166 K01922.01 Kepler-1016 b 1.0070 1.052 125.103 0.7361    1.954524342  2.335328454430 0.2501321519880 1491.658842690  0.000000000000  0.00000000000  0.00000000000 
K01922  9411166 K01922.03 Kepler-1016 c 1.0070 1.052 125.103 0.0767  105.655136900  3.865463997320 0.3833568993900  394.713774459  3.100396225870 54.05670046140 70.04235977360 
K01929 10136549 K01929.02 Kepler-337 b  1.0730 1.690  35.943 0.2954    3.292769650  1.544474995650 0.2478000550310 1533.861459430  0.000000000000  0.00000000000  0.00000000000 
K01929 10136549 K01929.01 Kepler-337 c  1.0730 1.690  35.943 0.6204    9.693155660  2.098681251160 0.3800348149050 1072.353865350  1.821578123400  2.94376974107 33.47148678410 
K01930  5511081 K01930.03 Kepler-338 d  1.1140 1.680  31.339 0.7089   44.430136100  2.699418740280 0.5267187140740  669.053858984  2.498735593630  1.82756284908 17.67273670920 
K01930  5511081 K01930.02 Kepler-338 c  1.1140 1.680  31.339 0.1198   24.311139900  2.298052446980 0.3685004055370  817.434078796  2.340035782970  1.77103576714 17.09134037360 
K01930  5511081 K01930.04 Kepler-338 e  1.1140 1.680  31.339 0.8523    9.341445480  1.682033194050 0.3712411597570 1121.784043110  0.000000000000  0.00000000000  0.00000000000 
K01930  5511081 K01930.01 Kepler-338 b  1.1140 1.680  31.339 0.0988   13.727074490  2.382019118970 0.3814259756320  986.771457658  2.032026156510  1.46948076927 12.10188262350 
K01931 10978763 K01931.01 Kepler-339 b  0.9150 0.854 101.578 0.6497    4.977619960  1.531924534750 0.2525564028220  943.026887260  0.000000000000  0.00000000000  0.00000000000 
K01931 10978763 K01931.03 Kepler-339 c  0.9150 0.854 101.578 0.2087    6.988033450  1.245987027120 0.1102845078250  842.428011441  1.388955780930  1.40389051518 11.81932725080 
K01931 10978763 K01931.02 Kepler-339 d  0.9150 0.854 101.578 0.1625   10.558389560  1.227786452520 0.1071450045650  733.858520503  1.236886739820  1.51092430160 16.02169146130 
K01952  7747425 K01952.01 Kepler-341 c  1.0060 1.300  86.199 0.0077    8.010413050  2.235592431820 0.2915268538650 1026.378094600  1.857166155170  1.54177824206 13.31008811990 
K01952  7747425 K01952.03 Kepler-341 b  1.0060 1.300  86.199 0.3654    5.195567580  1.478739878520 0.1992911730480 1186.667891770  0.000000000000  0.00000000000  0.00000000000 
K01952  7747425 K01952.02 Kepler-341 d  1.0060 1.300  86.199 0.6655   27.666597100  2.519412506690 0.4936087557300  679.471623118  2.377502469250  3.45382902571 34.19296011580 
K01955  9892816 K01955.01 Kepler-342 b  1.2300 1.360  43.787 0.0711   15.170261790  2.100663770630 0.2776319298260  900.263717278  1.530800021670  9.22639259263 73.08908539190 
K01955  9892816 K01955.04 Kepler-342 c  1.2300 1.360  43.787 0.0381   26.234847800  1.835244367480 0.2471065608040  750.036648978  1.967954069050  1.72936025516 17.89761185380 
K01955  9892816 K01955.03 Kepler-342 e  1.2300 1.360  43.787 0.3188    1.644224613  0.960936272715 0.1306458686490 1886.298195410  0.000000000000  0.00000000000  0.00000000000 
K01960  6949061 K01960.02 Kepler-343 c  1.0690 1.380  59.158 0.0536   23.221818900  2.016946096330 0.3028555266770  742.506241243  2.173828380250  2.58926998818 28.17076578340 
K01960  6949061 K01960.01 Kepler-343 b  1.0690 1.380  59.158 0.7397    8.968481080  2.330710664170 0.4378594308640 1018.197745390  0.000000000000  0.00000000000  0.00000000000 
K01970  9650808 K01970.01 Kepler-344 b  0.9070 0.970 136.471 0.0328   21.963990840  2.677976409810 0.2411275882790  614.996578917  0.000000000000  0.00000000000  0.00000000000 
K01970  9650808 K01970.02 Kepler-344 c  0.9070 0.970 136.471 0.6967  125.602302000  3.222365803200 0.5631459196040  343.898305523  2.950171106500  5.71855556283 41.33958369740 
K01978  9518318 K01978.01 Kepler-346 b  0.9400 0.917 158.134 0.3789    6.511119850  2.486829881190 0.2111743173330  900.209976842  0.000000000000  0.00000000000  0.00000000000 
K01978  9518318 K01978.02 Kepler-346 c  0.9400 0.917 158.134 0.7843   23.851630320  3.023169971960 0.2930398192610  583.847263926  2.754999926580  3.66321475714 33.28936120060 
K01992 11450414 K01992.01 Kepler-347 b  1.0080 1.540  84.794 0.7584   12.798304400  3.065322630430 0.5795014831330  952.385681101  0.000000000000  0.00000000000  0.00000000000 
K01992 11450414 K01992.02 Kepler-347 c  1.0080 1.540  84.794 0.6137   27.321633200  2.533757406550 0.4815418859250  740.689853613  2.799540018490  2.13478538610 20.60269758160 
K02004 12154526 K02004.01 Kepler-1047 b 1.0540 1.290  49.895 0.1386   56.188688700  2.404847180850 0.3129607557080  524.146067700  1.733694571980 17.61966490930 77.54324093940 
K02004 12154526 K02004.02 Kepler-1047 c 1.0540 1.290  49.895 0.0889    3.188976010  1.062541963110 0.1427332058160 1365.434291700  0.000000000000  0.00000000000  0.00000000000 
K02007 11069176 K02007.01 Kepler-1050 b 1.0460 1.067  61.191 0.5637   15.378754600  1.532067581230 0.1957168143090  759.549644991  0.000000000000  0.00000000000  0.00000000000 
K02007 11069176 K02007.02 Kepler-1050 c 1.0460 1.067  61.191 0.1658   21.128456900  1.418853353910 0.1336810598580  684.425508444  1.475460467570  1.37387307682 10.79962162100 
K02011  5384079 K02011.02 Kepler-348 c  1.2240 1.253  43.179 0.4984   17.265464400  1.131514611770 0.1067215963450  847.561032379  1.270087160670  2.44665849423 35.51069561890 
K02011  5384079 K02011.01 Kepler-348 b  1.2240 1.253  43.179 0.3635    7.056752890  1.408659709580 0.1312228933920 1142.093299010  0.000000000000  0.00000000000  0.00000000000 
K02012  9839821 K02012.01 Kepler-1052 b 1.0190 0.962 144.120 0.0252   34.853827600  2.775834191720 0.2327097281420  540.942379382  0.000000000000  0.00000000000  0.00000000000 
K02012  9839821 K02012.02               1.0190 0.962 144.120 0.2627  180.924770000  2.546297957850 0.2224409289740  312.882285909  2.661066074780  5.19095842432 42.36440098740 
K02022  8564674 K02022.02 Kepler-349 c  1.0880 1.031 140.487 0.0460   12.247641450  2.231083476310 0.1870296326600  806.078415098  2.185174614090  2.06546135295 21.83909105980 
K02022  8564674 K02022.01 Kepler-349 b  1.0880 1.031 140.487 0.1442    5.929736440  2.139265751880 0.1783377770280 1026.547337830  0.000000000000  0.00000000000  0.00000000000 
K02029  9489524 K02029.02 Kepler-352 b  0.8300 0.786  64.505 0.1069   10.055453370  0.929361987742 0.0835118765099  697.966236465  0.810910025473  1.45999969236 22.82186708770 
K02029  9489524 K02029.04               0.8300 0.786  64.505 0.1274    4.788501570  0.628659236352 0.0603500161732  893.163777002  0.000000000000  0.00000000000  0.00000000000 
K02029  9489524 K02029.01 Kepler-352 c  0.8300 0.786  64.505 0.1332   16.332698540  1.310001414080 0.1129388285420  593.427810768  1.119681700910  1.62426276957 19.62094785550 
K02029  9489524 K02029.03               0.8300 0.786  64.505 0.2080    6.887298280  0.692458063203 0.0653248504884  791.959640281  0.660558649778  1.43829926321 28.66282521900 
K02037  9634821 K02037.03               0.8140 0.776 174.841 0.0482    8.562664840  1.893661148360 0.1692947247090  686.465161629  1.883698644990  1.56334048119 12.94110217970 
K02037  9634821 K02037.02               0.8140 0.776 174.841 0.2855    5.477159290  1.873736141620 0.1675469771490  795.254778332  0.000000000000  0.00000000000  0.00000000000 
K02037  9634821 K02037.01               0.8140 0.776 174.841 0.3544   73.757931700  3.529566081170 0.3028535000010  334.637320080  2.711613614770  8.61389918655 48.17359900280 
K02038  8950568 K02038.03 Kepler-85 d   0.9500 0.917 158.793 0.3181   17.913373900  1.329465227000 0.1302018270720  641.991002473  1.669410930260  1.43150470018 11.59252871520 
K02038  8950568 K02038.02 Kepler-85 c   0.9500 0.917 158.793 0.6443   12.513667540  2.009356633530 0.2817049545160  723.634477754  0.000000000000  0.00000000000  0.00000000000 
K02039  8804845 K02039.02 Kepler-1067 b 1.0120 0.952  97.822 0.3288    0.762129261  0.807112602693 0.0784657064374 1877.074603250  0.000000000000  0.00000000000  0.00000000000 
K02039  8804845 K02039.01               1.0120 0.952  97.822 0.2351    5.425872280  1.523510818210 0.1306680111360  975.300788182  1.165311710450  7.11935961215 69.99280037830 
K02051  7265298 K02051.01 Kepler-355 c  0.9800 1.113 107.793 0.6319   25.762452400  3.028195335230 0.4129833270440  651.683088069  2.317055370000  2.33530468615 24.07976577050 
K02051  7265298 K02051.02 Kepler-355 b  0.9800 1.113 107.793 0.4898   11.031730700  1.605915404780 0.2120103417860  864.485361179  0.000000000000  0.00000000000  0.00000000000 
K02053  2307415 K02053.01 Kepler-356 c  1.1670 1.350  49.012 0.6156   13.121635510  1.983495034340 0.3344676255410  928.000316004  1.786361206280  2.84468773682 33.63616505990 
K02053  2307415 K02053.02 Kepler-356 b  1.1670 1.350  49.012 0.0875    4.612680450  1.589227378210 0.2121518484430 1317.860525840  0.000000000000  0.00000000000  0.00000000000 
K02073  8164257 K02073.02 Kepler-357 b  0.8010 0.771 187.386 0.0866    6.475389190  1.779624733140 0.1592034631760  759.806567951  0.000000000000  0.00000000000  0.00000000000 
K02073  8164257 K02073.01 Kepler-357 d  0.8010 0.771 187.386 0.8693   49.500495200  3.173134469710 0.3655986291250  386.051172788  2.753541574940  2.93627246450 26.67383706190 
K02073  8164257 K02073.03 Kepler-357 c  0.8010 0.771 187.386 0.6760   16.858277220  2.333948680170 0.3449143286090  552.486443654  2.056786706660  2.60343845371 26.14430093750 
K02076  9517393 K02076.02 Kepler-1085 b 1.0930 1.250 129.014 0.4078  219.321752800  7.937369297470 1.0029757923900  337.119060300  5.891961600430  3.86284707202 23.15965197090 
K02076  9517393 K02076.01               1.0930 1.250 129.014 0.3053   56.777229000  3.846553903400 0.4976843578330  528.720827486  0.000000000000  0.00000000000  0.00000000000 
K02086  6768394 K02086.02 Kepler-60 c   1.0490 1.440  61.217 0.6317    8.919024470  2.087013323900 0.3907061944370 1056.409029590  2.015118349570  1.25039884410  6.93793721105 
K02086  6768394 K02086.01 Kepler-60 b   1.0490 1.440  61.217 0.8212    7.132943630  1.943223375230 0.3829672586170 1136.626226360  0.000000000000  0.00000000000  0.00000000000 
K02086  6768394 K02086.03 Kepler-60 d   1.0490 1.440  61.217 0.6142   11.898493200  1.752167309290 0.2895961682320  959.892202948  1.919590316600  1.33405769207  9.06807358073 
K02093  6525946 K02093.02               1.0680 1.139 138.209 0.1902    2.508115200  1.641253309700 0.1750286926700 1457.430283630  1.492789494780  2.52798482705 31.49217924080 
K02093  6525946 K02093.03               1.0680 1.139 138.209 0.1071    0.992140132  1.344325679860 0.1460091305170 1989.302657830  0.000000000000  0.00000000000  0.00000000000 
K02111  8612275 K02111.01 Kepler-360 b  0.9820 0.930 140.318 0.1490    3.289722169  1.460846553720 0.1224337620900 1148.976092500  0.000000000000  0.00000000000  0.00000000000 
K02111  8612275 K02111.02 Kepler-360 c  0.9820 0.930 140.318 0.1018    7.186452600  1.904853463930 0.1657271568080  885.967907802  1.682850008830  2.18451657338 24.25369945440 
K02135  9904006 K02135.03 Kepler-361 b  1.1950 1.480  55.157 0.0615    8.486535760  1.618851374360 0.2449279170400 1120.038512070  0.000000000000  0.00000000000  0.00000000000 
K02135  9904006 K02135.02               1.1950 1.480  55.157 0.1442   20.189009700  1.572608347770 0.2383962321900  840.832319055  1.595729861070  2.37894592929 29.46963990490 
K02135  9904006 K02135.01 Kepler-361 c  1.1950 1.480  55.157 0.0389   55.186669500  2.819620597040 0.4168105263900  601.255809454  2.196114472410  2.73350056888 30.66966684020 
K02147 10404582 K02147.01 Kepler-362 c  0.9090 0.960  79.904 0.8432   37.865898200  2.222945824970 0.2861143862210  525.579885429  1.667352125370  3.66655410924 40.92508188330 
K02147 10404582 K02147.02 Kepler-362 b  0.9090 0.960  79.904 0.1957   10.327380170  1.111758425780 0.1199517554340  810.406191377  0.000000000000  0.00000000000  0.00000000000 
K02148  6021193 K02148.01 Kepler-363 d  1.2130 1.710  54.913 0.6479   11.932086900  2.381588165280 0.3949937309160  987.721747799  2.133244416620  1.58201411074 14.59030019580 
K02148  6021193 K02148.03 Kepler-363 b  1.2130 1.710  54.913 0.1539    3.614613530  1.393969785430 0.1830157101470 1469.659622610  0.000000000000  0.00000000000  0.00000000000 
K02148  6021193 K02148.02 Kepler-363 c  1.2130 1.710  54.913 0.2310    7.542339110  1.884900667960 0.2331192559340 1149.108701290  1.639435226690  2.08662393570 25.27950337280 
K02153 10253547 K02153.02 Kepler-364 b  1.1130 1.280  55.076 0.3184   25.745752900  1.579174772400 0.2287413583940  722.450453559  0.000000000000  0.00000000000  0.00000000000 
K02153 10253547 K02153.01 Kepler-364 c  1.1130 1.280  55.076 0.0488   59.981058600  2.172020670790 0.3094078502780  545.116163944  1.875597721600  2.32974575779 26.73980111770 
K02158  5211199 K02158.02               0.8580 0.918  39.595 0.0343    6.682284630  0.637116958508 0.0627036202909  876.345623118  0.736947356346  1.46475526118 26.22286085340 
K02158  5211199 K02158.01               0.8580 0.918  39.595 0.2104    4.562048560  0.836777754184 0.0741593713562  995.338201977  0.000000000000  0.00000000000  0.00000000000 
K02162  9205938 K02162.01 Kepler-1126 b 0.8150 0.856  52.522 0.0463  108.593329000  1.609089740790 0.1393848507240  357.024233943  0.000000000000  0.00000000000  0.00000000000 
K02162  9205938 K02162.02               0.8150 0.856  52.522 0.5881  199.664537000  1.557862672400 0.1409638815480  291.248222004  1.583476206600  1.83864459114 18.50759709340 
K02167  6041734 K02167.01 Kepler-1129 b 1.0040 0.969 182.891 0.5363   24.339780400  2.813843832870 0.2422619832030  611.097701396  0.000000000000  0.00000000000  0.00000000000 
K02167  6041734 K02167.03 Kepler-1129 c 1.0040 0.969 182.891 0.0644   76.536958600  2.599704550730 0.2275992892780  416.717995568  2.706774191800  3.14452132855 30.57477574690 
K02168 11308499 K02168.02 Kepler-366 c  1.0360 1.153 102.570 0.1724   12.516181640  1.994777253690 0.2219768798980  861.707369990  1.824928502810  3.81367558306 40.13115606750 
K02168 11308499 K02168.01 Kepler-366 b  1.0360 1.153 102.570 0.3287    3.281920910  1.655079751930 0.1836338731670 1344.834170090  0.000000000000  0.00000000000  0.00000000000 
K02169  9006186 K02169.03               0.9260 0.902  34.513 0.5380    4.272253160  0.667601100890 0.0588375360709 1009.249914660  0.669277892915  1.30785447213 21.76433863140 
K02169  9006186 K02169.04               0.9260 0.902  34.513 0.1062    2.192509880  0.403817070167 0.0437296066000 1259.624553340  0.000000000000  0.00000000000  0.00000000000 
K02169  9006186 K02169.02               0.9260 0.902  34.513 0.2338    3.266612036  0.670954684941 0.0607387559975 1103.681431080  0.537385877554  1.48989615317 38.32158646150 
K02169  9006186 K02169.01 Kepler-1130 b 0.9260 0.902  34.513 0.4829    5.452981750  0.883749655485 0.1258282196240  930.818579179  0.775675378187  1.27637140071 16.17499075940 
K02173 11774991 K02173.01 Kepler-367 b  0.7970 0.756  57.206 0.2145   37.815621900  1.211961647450 0.1057097708930  411.796939246  0.000000000000  0.00000000000  0.00000000000 
K02173 11774991 K02173.02 Kepler-367 c  0.7970 0.756  57.206 0.8220   53.577837600  1.420648743300 0.2337728397650  366.864947785  1.316305195380  1.41681757189 11.83847245620 
K02175  9022166 K02175.01 Kepler-368 b  1.0840 1.860  48.435 0.2971   26.847632500  3.043721348910 0.4436717374840  773.197796340  0.000000000000  0.00000000000  0.00000000000 
K02175  9022166 K02175.02 Kepler-368 c  1.0840 1.860  48.435 0.0530   72.381301000  3.531474119080 0.5184419459350  556.158198560  3.287597733990  2.69600312057 25.84791450050 
K02183  5706595 K02183.01 Kepler-370 c  0.9770 1.035 121.975 0.5310   19.023152000  2.254293190090 0.3248951865400  681.331608350  1.894740970240  4.15397154786 41.06598491600 
K02183  5706595 K02183.02 Kepler-370 b  0.9770 1.035 121.975 0.0119    4.579509460  1.535188750400 0.1587319523100 1094.999513410  0.000000000000  0.00000000000  0.00000000000 
K02194  3548044 K02194.02 Kepler-371 c  0.9180 1.200  61.155 0.1393   67.968702600  2.003093013140 0.2987333935060  489.627173293  2.099966314860  1.95520287821 19.35481877180 
K02194  3548044 K02194.03               0.9180 1.200  61.155 0.2656  445.229120000  1.863030680580 0.2871762610970  261.665982998  1.933061846860  6.55050196589 50.24091356750 
K02194  3548044 K02194.01 Kepler-371 b  0.9180 1.200  61.155 0.4699   34.762992300  2.196839616580 0.3264466988360  613.355164847  0.000000000000  0.00000000000  0.00000000000 
K02218 12058204 K02218.01 Kepler-373 b  0.9690 0.979 103.310 0.1376    5.535329550  1.607089160700 0.1421361979110  992.683056819  0.000000000000  0.00000000000  0.00000000000 
K02218 12058204 K02218.02 Kepler-373 c  0.9690 0.979 103.310 0.4238   16.726052000  1.335636448990 0.1440274728980  686.634412917  1.471362804850  3.02169037072 36.15218151890 
K02220  6871071 K02220.04               1.0350 1.350  80.316 0.1298    7.664645530  1.546682390830 0.2225035016240 1057.420622460  1.732656655970  1.52433607599 13.59802609960 
K02220  6871071 K02220.01 Kepler-374 c  1.0350 1.350  80.316 0.2020    3.282802660  1.641334213100 0.2286839264800 1404.938055260  1.601978866090  1.72976278687 18.03982348450 
K02220  6871071 K02220.03 Kepler-374 b  1.0350 1.350  80.316 0.0953    1.897834018  1.562623519080 0.2213469721800 1684.989427690  0.000000000000  0.00000000000  0.00000000000 
K02220  6871071 K02220.05               1.0350 1.350  80.316 0.3789   11.929456800  1.575050843060 0.2319215615680  914.949390268  1.560866616940  1.55642641963 14.72589197190 
K02220  6871071 K02220.02 Kepler-374 d  1.0350 1.350  80.316 0.6126    5.028186140  1.918630921100 0.3903887211010 1218.052334770  1.779982567100  1.53167480984 13.60498244050 
K02250  5942808 K02250.01               0.8180 0.781 188.891 0.0841    2.935359333  2.488996474440 0.2110430872980  998.001303361  2.052861511940  4.68696569324 40.46598185850 
K02250  5942808 K02250.02               0.8180 0.781 188.891 0.0570    0.626281378  1.616726549440 0.1378182238380 1669.220833260  0.000000000000  0.00000000000  0.00000000000 
K02278  3342794 K02278.01 Kepler-376 c  1.0380 1.390  58.940 0.0388   14.172204320  2.232443828720 0.3947063553690  893.468355890  1.734127879220  2.88034657768 34.36484677540 
K02278  3342794 K02278.02 Kepler-376 b  1.0380 1.390  58.940 0.1627    4.920312170  1.235811929710 0.2220048768010 1270.401670210  0.000000000000  0.00000000000  0.00000000000 
K02279  3661886 K02279.02 Kepler-377 b  1.0720 1.250  67.250 0.3103   12.509452500  1.587053587560 0.2029562434360  888.808540029  0.000000000000  0.00000000000  0.00000000000 
K02279  3661886 K02279.01 Kepler-377 c  1.0720 1.250  67.250 0.0564   27.014178300  2.160408881250 0.2636279808480  688.157824943  1.873731234410  2.15950124916 24.15555369750 
K02287  9718066 K02287.01 Kepler-378 b  0.7480 0.726  39.645 0.7902   16.092314740  0.950448695238 0.1602325051850  524.590858683  0.000000000000  0.00000000000  0.00000000000 
K02287  9718066 K02287.02 Kepler-378 c  0.7480 0.726  39.645 0.2755   28.905968700  0.717758524585 0.0697623563590  430.908504682  0.834103609912  1.79625921858 32.85265914730 
K02289  3867615 K02289.02 Kepler-379 b  1.1300 1.230  53.963 0.1404   20.098421500  1.558665871480 0.1941159462110  763.930562197  0.000000000000  0.00000000000  0.00000000000 
K02289  3867615 K02289.01 Kepler-379 c  1.1300 1.230  53.963 0.3499   62.784500200  2.285441430540 0.2856058128450  522.666308826  1.922053651010  3.12385229855 35.19033238540 
K02333 11121752 K02333.01 Kepler-380 b  1.0270 1.170  60.631 0.1519    3.930871000  1.143264176640 0.1319008200060 1296.651273190  0.000000000000  0.00000000000  0.00000000000 
K02333 11121752 K02333.02 Kepler-380 c  1.0270 1.170  60.631 0.2127    7.630068480  1.327322782450 0.1529590210720 1039.379174370  1.235293479540  1.94106305702 26.25995232300 
K02352  8013439 K02352.01 Kepler-381 c  1.1580 1.380  15.894 0.0141   13.391528730  0.944842116063 0.1174172140950  965.484595986  0.911063112245  1.62197651188 29.14542728190 
K02352  8013439 K02352.03               1.1580 1.380  15.894 0.2003    8.256302500  0.877284108428 0.1110193427600 1134.236734860  0.876647620230  1.46673737304 24.31439298970 
K02352  8013439 K02352.02 Kepler-381 b  1.1580 1.380  15.894 0.4366    5.629025790  0.876011132031 0.1079506779550 1289.018846700  0.000000000000  0.00000000000  0.00000000000 
K02357  7449554 K02357.01               0.9640 1.250 179.071 0.8999    2.420873510  2.404265441650 0.3906125065610 1488.704198090  0.000000000000  0.00000000000  0.00000000000 
K02357  7449554 K02357.02               0.9640 1.250 179.071 0.1204   15.904229200  3.019815023720 0.4252652014900  794.572112491  2.712040232680  6.56962420147 46.02893649490 
K02365 11560897 K02365.02 Kepler-430 c  1.1570 1.430  54.134 0.2964  110.973780000  1.704124153890 0.2605112139960  453.691147789  2.033411231710  3.08532742436 34.51852658190 
K02365 11560897 K02365.01 Kepler-430 b  1.1570 1.430  54.134 0.0680   35.968234400  2.362698309530 0.3515512775250  660.274936595  0.000000000000  0.00000000000  0.00000000000 
K02374  9364290 K02374.02 Kepler-382 c  1.0030 1.130 108.064 0.0653   12.162815520  2.022790871040 0.2480608507580  832.721616941  1.891553837800  2.31138771105 25.53321066880 
K02374  9364290 K02374.01 Kepler-382 b  1.0030 1.130 108.064 0.7641    5.262126930  1.760316804560 0.3006319390940 1102.227304010  0.000000000000  0.00000000000  0.00000000000 
K02393  4665571 K02393.02               0.7580 0.730 154.230 0.1698    0.766689534  1.148620722890 0.1041995267170 1489.979326300  0.000000000000  0.00000000000  0.00000000000 
K02393  4665571 K02393.01               0.7580 0.730 154.230 0.2918    4.602996000  1.306495407710 0.1191729417000  819.845291173  1.227558065300  6.00372875313 59.03459538070 
K02414  8611832 K02414.02 Kepler-384 c  0.8800 1.360  47.952 0.2310   45.348527700  1.804065707230 0.3049855443450  584.389289524  1.735495309050  2.00687395009 21.02100037260 
K02414  8611832 K02414.01 Kepler-384 b  0.8800 1.360  47.952 0.1444   22.596599900  1.666924910870 0.2742703029250  735.458576394  0.000000000000  0.00000000000  0.00000000000 
K02422 11360805 K02422.01 Kepler-1232 b 0.8470 0.815 136.966 0.4517   26.783918300  1.746306595680 0.1554335100660  509.553034160  0.000000000000  0.00000000000  0.00000000000 
K02422 11360805 K02422.02               0.8470 0.815 136.966 0.1575   57.388559900  1.615303837550 0.1654082214190  395.480190925  1.680805216620  2.14264990123 22.84642590540 
K02433 11968463 K02433.04               1.0440 1.350 138.982 0.2534   27.903880700  2.373254005720 0.3574066091570  700.679383452  2.142399824830  4.60209242257 42.84794352130 
K02433 11968463 K02433.03               1.0440 1.350 138.982 0.2265   56.414742000  2.876864120920 0.4171146466330  553.588463672  2.625059063320  2.02175255143 19.80086702640 
K02433 11968463 K02433.06               1.0440 1.350 138.982 0.0214    6.063302980  1.911545643940 0.2811584774090 1161.951650350  0.000000000000  0.00000000000  0.00000000000 
K02433 11968463 K02433.07               1.0440 1.350 138.982 0.0924   86.432217000  2.858436070200 0.4325531589120  479.979512874  2.867650095560  1.53208565591 11.78288927830 
K02442 11080405 K02442.01 Kepler-386 c  0.8270 0.796 165.862 0.2359   25.193446700  1.897580213930 0.1688164780790  500.892521022  1.620227763280  2.04653649518 22.04132453570 
K02442 11080405 K02442.02 Kepler-386 b  0.8270 0.796 165.862 0.2268   12.310284600  1.342875312630 0.1344183242150  635.266356884  0.000000000000  0.00000000000  0.00000000000 
K02443  9209624 K02443.02 Kepler-387 c  0.8870 1.062  54.852 0.4087   11.837726100  1.066859700980 0.1279929907650  843.563071221  1.073228129630  1.74298290253 25.17737689320 
K02443  9209624 K02443.01 Kepler-387 b  0.8870 1.062  54.852 0.2608    6.791647860  1.079596558280 0.1233802371930 1012.461812140  0.000000000000  0.00000000000  0.00000000000 
K02473  8753896 K02473.01 Kepler-389 b  0.7970 0.765 236.742 0.2809    3.244164630  1.534567667680 0.1394681408610  980.717523358  0.000000000000  0.00000000000  0.00000000000 
K02473  8753896 K02473.03 Kepler-389 c  0.7970 0.765 236.742 0.1337   14.512309900  1.411227934070 0.1474138778700  594.982345653  1.472897800870  4.47335803054 43.35047646590 
K02498  5959719 K02498.02 Kepler-390 c  0.7940 0.796  56.370 0.4021   13.060042200  0.831781624280 0.0833893081977  636.546619836  0.818018514345  1.93823460218 39.73546423270 
K02498  5959719 K02498.01 Kepler-390 b  0.7940 0.796  56.370 0.0689    6.738112190  0.804255404411 0.0759802461126  793.658819907  0.000000000000  0.00000000000  0.00000000000 
K02521  7183745 K02521.02               0.7430 0.715 190.216 0.2366    4.866355060  1.461027077270 0.1374268838250  822.274605716  0.000000000000  0.00000000000  0.00000000000 
K02521  7183745 K02521.01 Kepler-1266 b 0.7430 0.715 190.216 0.8700   28.474748000  2.453895095740 0.2860350077150  456.729844168  1.957461086500  5.85135027118 43.92103725590 
K02529  8463346 K02529.02 Kepler-436 b  0.7390 0.703 384.892 0.7560   64.001151000  2.603464898510 0.5006134908930  329.241734440  2.472719615050  3.81024125541 32.60429825150 
K02529  8463346 K02529.01 Kepler-436 c  0.7390 0.703 384.892 0.0491   16.797138740  2.341974331600 0.2120670587440  514.282420435  0.000000000000  0.00000000000  0.00000000000 
K02533 11074835 K02533.01 Kepler-1270 b 1.2840 3.360  61.259 0.8424    6.033561960  3.461102781320 0.5871482570340 1523.476743090  0.000000000000  0.00000000000  0.00000000000 
K02533 11074835 K02533.03               1.2840 3.360  61.259 0.1382   26.115288700  2.754770778670 0.4523164708240  937.439652163  3.107936779990  4.32833687184 39.51784290180 
K02534  1996180 K02534.01 Kepler-1271 b 1.1250 1.200  85.319 0.1746    3.025595500  1.390383448080 0.1646732809600 1427.258186780  0.000000000000  0.00000000000  0.00000000000 
K02534  1996180 K02534.02               1.1250 1.200  85.319 0.0499    5.422007560  1.179866775450 0.1507782074770 1175.767744550  1.285125111760  1.79204641202 22.76008992300 
K02541 12306058 K02541.01 Kepler-391 b  1.2510 2.820  53.302 0.6017    7.416809020  2.425330242490 0.5016418661400 1332.773336090  0.000000000000  0.00000000000  0.00000000000 
K02541 12306058 K02541.02 Kepler-391 c  1.2510 2.820  53.302 0.1999   20.485440300  2.618833184490 0.4378043482720  949.380649383  2.522081713490  2.76202882463 30.11306983620 
K02563  5175024 K02563.02               1.3330 1.800  65.993 0.1080    6.261391390  1.341631303730 0.2202479441090 1350.883394160  0.000000000000  0.00000000000  0.00000000000 
K02563  5175024 K02563.01 Kepler-1279 b 1.3330 1.800  65.993 0.6177   23.477410100  2.310554039420 0.4531215415090  870.126953420  1.826092671580  3.74955159927 43.92247815210 
K02585  7673841 K02585.03               0.9170 1.020  41.071 0.1861    7.878409060  0.767823093526 0.0835774773254  965.402598100  0.816864980481  1.47484433338 24.64549483590 
K02585  7673841 K02585.02 Kepler-392 c  0.9170 1.020  41.071 0.4669   10.423120410  0.950178328417 0.1050834956250  879.232292258  0.859000710971  1.32299812445 16.60709901590 
K02585  7673841 K02585.01 Kepler-392 b  0.9170 1.020  41.071 0.3070    5.341858040  0.865906867436 0.0902984692042 1100.392462740  0.000000000000  0.00000000000  0.00000000000 
K02595  8883329 K02595.02 Kepler-393 c  1.2290 1.320  47.700 0.0830   14.613425100  1.153901885260 0.1410049563510  906.579225932  1.197771122640  1.59144783621 20.58387097710 
K02595  8883329 K02595.01 Kepler-393 b  1.2290 1.320  47.700 0.4085    9.182471940  1.241640360020 0.1479970700430 1056.605401250  0.000000000000  0.00000000000  0.00000000000 
K02597 12120307 K02597.01 Kepler-394 b  0.9200 0.937 116.959 0.0277    8.005053420  1.397983275010 0.1306543716470  908.851189031  1.309862238080  1.42601667929 12.76398437850 
K02597 12120307 K02597.03               0.9200 0.937 116.959 0.2618    5.613576290  1.221741201140 0.1133823618990 1021.952711960  0.000000000000  0.00000000000  0.00000000000 
K02597 12120307 K02597.02 Kepler-394 c  0.9200 0.937 116.959 0.1808   12.130652930  1.469379453460 0.1360544963400  790.084677369  1.433681364240  1.51537438834 13.48474885050 
K02612  9602613 K02612.01               1.0070 1.200  21.480 0.7892    4.612263440  0.713518159784 0.1608925529150 1148.008279040  0.000000000000  0.00000000000  0.00000000000 
K02612  9602613 K02612.02               1.0070 1.200  21.480 0.7140    7.573063830  0.698538812133 0.1785330427120  973.305674244  0.706028485958  1.64194086667 38.58830111040 
K02672 11253827 K02672.01 Kepler-396 c  1.0050 0.957  45.455 0.8056   88.511256300  5.477815148130 0.4457910817070  390.838555989  4.314711026120  2.05875785648 15.31182959760 
K02672 11253827 K02672.02 Kepler-396 b  1.0050 0.957  45.455 0.1302   42.992553020  3.151606904100 0.2577469092750  497.101102558  0.000000000000  0.00000000000  0.00000000000 
K02674  8022489 K02674.03 Kepler-1311 c 1.0690 1.530  48.959 0.0753    2.535734240  1.296006766340 0.1949773939310 1624.751070490  0.000000000000  0.00000000000  0.00000000000 
K02674  8022489 K02674.02 Kepler-1311 b 1.0690 1.530  48.959 0.0835   11.172699400  1.310124947990 0.2000473160530  993.091073945  1.303065857170  4.40610030174 52.98238998060 
K02675  5794570 K02675.02               1.0270 0.962  58.501 0.0569    1.116128999  1.032570118810 0.0919810813031 1707.818338860  0.000000000000  0.00000000000  0.00000000000 
K02675  5794570 K02675.01 Kepler-1312 b 1.0270 0.962  58.501 0.1007    5.448325286  2.215087914140 0.1810284392410 1006.105803740  1.623829016480  4.88144765603 51.49697942470 
K02687  7202957 K02687.02               1.0190 0.993  21.908 0.2789    8.167350280  1.021858073500 0.0852372563845  900.066172142  0.899395697951  4.75722238768 82.64279182990 
K02687  7202957 K02687.01               1.0190 0.993  21.908 0.0321    1.716831717  0.776933322402 0.0640581253394 1514.113567670  0.000000000000  0.00000000000  0.00000000000 
K02694  9475552 K02694.02               0.7930 0.774 126.138 0.3312    6.566068420  1.553515228890 0.1361038164900  735.959790397  1.484741667130  7.78542005218 55.47672759550 
K02694  9475552 K02694.01 Kepler-1315 b 0.7930 0.774 126.138 0.1590    0.843380110  1.415968105380 0.1199331373030 1457.718958240  0.000000000000  0.00000000000  0.00000000000 
K02707  5480640 K02707.03 Kepler-399 c  0.9130 0.908 109.093 0.6076   26.675705400  2.096414830990 0.1911755863670  569.812030941  1.718873351310  1.84923623173 19.27397505740 
K02707  5480640 K02707.02 Kepler-399 b  0.9130 0.908 109.093 0.1351   14.425255650  1.341331871620 0.1252024208620  699.284620312  0.000000000000  0.00000000000  0.00000000000 
K02707  5480640 K02707.01 Kepler-399 d  0.9130 0.908 109.093 0.1462   58.034108600  2.604084767850 0.2176901064290  439.714424379  2.350249799420  2.17554166721 21.53158236500 
K02714 12206313 K02714.01 Kepler-401 b  1.1720 1.650  47.306 0.2953   14.383387340  2.154289570080 0.3299000108140  979.629365108  0.000000000000  0.00000000000  0.00000000000 
K02714 12206313 K02714.02 Kepler-401 c  1.1720 1.650  47.306 0.8628   47.318300200  2.956388267770 0.4854888080390  659.124062425  2.555338918920  3.28978835663 33.95536281940 
K02714 12206313 K02714.03 Kepler-401 d  1.1720 1.650  47.306 0.0687  184.256405000  2.845388649830 0.4398890523630  418.840840335  2.900888458800  3.89397768350 36.68767843700 
K02722  7673192 K02722.03 Kepler-402 b  1.1000 1.143  53.697 0.5392    4.028754810  1.189313658990 0.1152446120240 1275.109756430  0.000000000000  0.00000000000  0.00000000000 
K02722  7673192 K02722.01 Kepler-402 c  1.1000 1.143  53.697 0.7397    6.124818140  1.497236639360 0.1767603360530 1108.885661080  1.343275149170  1.52027572509 15.31602461800 
K02722  7673192 K02722.02 Kepler-402 e  1.1000 1.143  53.697 0.7887   11.242835410  1.491316719260 0.1603704392560  905.796078533  1.337754201990  1.26024364073  8.54557301012 
K02722  7673192 K02722.04 Kepler-402 d  1.1000 1.143  53.697 0.0852    8.921160200  1.184191684730 0.1164519215460  977.585575374  1.340714162040  1.45655919834 13.77765727960 
K02722  7673192 K02722.05               1.1000 1.143  53.697 0.0619   16.533909900  1.131950722250 0.1155971771660  796.436558110  1.311633720760  1.47061744632 14.38169190070 
K02732  9886361 K02732.02 Kepler-403 d  1.2440 1.690  34.617 0.0657   13.611591290  1.649756000810 0.2500826657510 1008.251365110  1.652143938210  1.93581760318 22.73203614780 
K02732  9886361 K02732.03 Kepler-403 c  1.2440 1.690  34.617 0.5597   54.281203100  2.146950822500 0.4361657275170  635.955084898  1.729143307910  2.21007684924 27.42023246850 
K02732  9886361 K02732.04               1.2440 1.690  34.617 0.5311   24.560776300  1.311335793330 0.2007457348340  829.815087110  1.480545897070  1.80440154106 21.76810523350 
K02732  9886361 K02732.01 Kepler-403 b  1.2440 1.690  34.617 0.6069    7.031443080  1.654531875600 0.2977028077000 1258.102065580  0.000000000000  0.00000000000  0.00000000000 
K02748  9962455 K02748.02 Kepler-1336 c 0.9620 1.690  60.263 0.3722    5.777212110  2.019805278640 0.3000633035490 1263.646090750  0.000000000000  0.00000000000  0.00000000000 
K02748  9962455 K02748.01 Kepler-1336 b 0.9620 1.690  60.263 0.0022   23.198681000  2.536554372010 0.3608899709320  795.558305467  2.278179825330  4.01554946543 37.75659036810 
K02838  6607357 K02838.02 Kepler-1365 c 1.0670 1.530  42.934 0.1407    4.774680050  1.087238190880 0.1734221137560 1304.291427180  0.000000000000  0.00000000000  0.00000000000 
K02838  6607357 K02838.01 Kepler-1365 b 1.0670 1.530  42.934 0.3065    7.699934850  1.307057691820 0.2073377735230 1113.080375040  1.197147941350  1.61265985770 20.02161191440 
K02840  6467363 K02840.02               1.0090 1.680  60.681 0.4508    7.446473000  1.471530604840 0.2349450614090 1174.526206560  1.514048688970  2.02385752502 22.79964572060 
K02840  6467363 K02840.01               1.0090 1.680  60.681 0.1582    3.679346450  1.556566773100 0.2438018641110 1484.253146540  0.000000000000  0.00000000000  0.00000000000 
K02857  6345732 K02857.01 Kepler-1370 b 1.2790 1.540  58.680 0.0843   20.264168400  2.136563068020 0.3293146550980  852.007336871  1.794901338790  2.72315839219 32.94523453330 
K02857  6345732 K02857.02 Kepler-1370 c 1.2790 1.540  58.680 0.0517    7.441421130  1.453239609560 0.2286909486000 1191.232542320  0.000000000000  0.00000000000  0.00000000000 
K02906  6716545 K02906.02               1.0340 1.340  57.521 0.5437  145.888689000  1.815135170350 0.2820843620670  419.842492598  1.554410247000 10.48852764110 68.04290866710 
K02906  6716545 K02906.01 Kepler-1383 b 1.0340 1.340  57.521 0.1592   13.909358300  1.293685323660 0.1794462184030  918.804561006  0.000000000000  0.00000000000  0.00000000000 
K02949  6026737 K02949.01               1.0970 1.410  38.621 0.1504   10.174917300  1.082627275370 0.1604461187480 1005.139388210  0.986700096598  2.71307901873 51.64990449050 
K02949  6026737 K02949.02               1.0970 1.410  38.621 0.3007    3.750321030  0.890772917826 0.1337979317700 1403.390210460  0.000000000000  0.00000000000  0.00000000000 
K02977 11090556 K02977.01 Kepler-1398 b 1.0720 1.270  50.041 0.5007    2.788156790  0.998841283515 0.1439709458260 1490.180221630  0.000000000000  0.00000000000  0.00000000000 
K02977 11090556 K02977.02 Kepler-1398 c 1.0720 1.270  50.041 0.7654    4.138275950  1.084089488860 0.2176743525600 1304.408855570  1.041465386190  1.48423358573 19.81165863740 
K03052  8827575 K03052.01               0.8550 0.828  66.855 0.3769   10.129605340  0.808497494024 0.0765674035319  730.571307803  0.000000000000  0.00000000000  0.00000000000 
K03052  8827575 K03052.02               0.8550 0.828  66.855 0.0313   15.611223000  0.796480030658 0.0787013685450  632.049602638  0.802488762341  1.54114819640 27.46537825400 
K03097  7582689 K03097.01 Kepler-431 d  1.1180 1.520  28.582 0.1852   11.921621400  1.101838922790 0.1610985560080  999.307715233  0.964504858964  1.36977065175 17.08773376510 
K03097  7582689 K03097.02 Kepler-431 b  1.1180 1.520  28.582 0.2950    6.802521710  0.875800295372 0.1291739482420 1203.086952270  0.000000000000  0.00000000000  0.00000000000 
K03097  7582689 K03097.03 Kepler-431 c  1.1180 1.520  28.582 0.0865    8.703370440  0.827170795137 0.1260145937790 1107.937471060  0.851485545255  1.27943295311 15.98180314010 
K03111  8581240 K03111.01               1.0230 1.100  39.750 0.0708   10.767989910  0.905848409356 0.0962870770161  882.060408094  0.798595472397  2.48769815246 58.84416181770 
K03111  8581240 K03111.02               1.0230 1.100  39.750 0.0315    4.328495360  0.691342535439 0.0757872421504 1196.391706790  0.000000000000  0.00000000000  0.00000000000 
K03158  6278762 K03158.03 Kepler-444 d  0.6730 0.665   9.986 0.2567    6.189406390  0.453242295031 0.0381801865766  739.215417546  0.446488706416  1.36154243211 35.63898678370 
K03158  6278762 K03158.05 Kepler-444 f  0.6730 0.665   9.986 0.0983    9.740484180  0.569273637500 0.0472253790557  636.045463302  0.522137916062  1.25789555025 22.04438719240 
K03158  6278762 K03158.02 Kepler-444 c  0.6730 0.665   9.986 0.3425    4.545878442  0.439735117802 0.0371640613385  819.674680525  0.394003912096  1.26270677760 30.52669607830 
K03158  6278762 K03158.04 Kepler-444 e  0.6730 0.665   9.986 0.3471    7.743476140  0.475002194624 0.0400403717895  686.304129064  0.464122244827  1.25108542760 24.80441131570 
K03158  6278762 K03158.01 Kepler-444 b  0.6730 0.665   9.986 0.3560    3.600106155  0.348272706389 0.0297734474549  885.474319171  0.000000000000  0.00000000000  0.00000000000 
K03196  9002538 K03196.02               1.1320 1.290  18.897 0.4740    6.882985480  0.751130298080 0.1072611384170 1125.566547310  0.673401171768  1.38751880318 27.58006301780 
K03196  9002538 K03196.01               1.1320 1.290  18.897 0.1661    4.960643030  0.595672045455 0.0856189860515 1256.164862090  0.000000000000  0.00000000000  0.00000000000 
K03308  3632089 K03308.01 Kepler-1464 b 1.0840 1.590  77.470 0.0504   31.778590100  2.615817770690 0.3922770398910  723.991890236  2.067084955200  5.96460355253 49.97346356190 
K03308  3632089 K03308.02 Kepler-1464 c 1.0840 1.590  77.470 0.0856    5.327862920  1.518352139720 0.2326536159170 1312.553186650  0.000000000000  0.00000000000  0.00000000000 
K03340  3529290 K03340.01               1.0730 1.163  66.761 0.4914    8.953981300  1.053691317020 0.1172368055850  986.669816928  0.000000000000  0.00000000000  0.00000000000 
K03340  3529290 K03340.02               1.0730 1.163  66.761 0.3614   13.728095300  1.224209812630 0.1322593833020  854.533628028  1.138950564830  1.53318337844 19.12804560010 
K03371 11125797 K03371.02 Kepler-1482 b 0.9010 0.876  86.139 0.4886   12.253832170  1.055931075010 0.1032347208650  706.994270185  0.000000000000  0.00000000000  0.00000000000 
K03371 11125797 K03371.01               0.9010 0.876  86.139 0.0730   58.126603300  1.340145380510 0.1280008594860  420.423011795  1.198038227760  4.74354491669 56.50311969140 
K03384  8644365 K03384.01               1.1060 1.350  42.108 0.4719   10.548425650  1.422586243950 0.2090598825470  982.735196743  0.000000000000  0.00000000000  0.00000000000 
K03384  8644365 K03384.02 Kepler-1485 b 1.1060 1.350  42.108 0.7337   19.915772500  1.753924582540 0.3078789963980  795.077570348  1.588255413250  1.88803269424 21.29902180970 
K03403 11754430 K03403.01 Kepler-1488 b 1.1450 1.720  46.375 0.0066   39.818993200  2.407883867870 0.3064859311100  686.306415162  1.859815891560  6.46593281789 55.73982617760 
K03403 11754430 K03403.02               1.1450 1.720  46.375 0.3217    6.158275120  1.311747915260 0.1746211477910 1278.221112670  0.000000000000  0.00000000000  0.00000000000 
K03425  9117416 K03425.02               1.2430 1.690  50.042 0.0483    3.157218240  1.216964386540 0.1776952368580 1659.228570760  0.000000000000  0.00000000000  0.00000000000 
K03425  9117416 K03425.01               1.2430 1.690  50.042 0.3312   20.034945600  1.936019694820 0.2785343955950  893.963760536  1.576492040680  6.34575885384 61.28444611470 
K03681  2581316 K03681.02               1.1970 1.290  31.249 0.3569   10.514201480  1.088846845130 0.1375419953540  982.123199410  0.000000000000  0.00000000000  0.00000000000 
K03681  2581316 K03681.01 Kepler-1514 b 1.1970 1.290  31.249 0.1882  217.831762600 12.510151773600 1.5404052509700  357.968405651  6.799499309360 20.71786079180 34.85805455280 
K03925 10788461 K03925.03 Kepler-1530 c 0.9030 0.862  85.973 0.0643    5.322740600  1.585804424640 0.1538965695550  915.501525995  1.587743912450  2.05476043213 22.50806869150 
K03925 10788461 K03925.02 Kepler-1530 b 0.9030 0.862  85.973 0.1071    2.590443400  1.589683400270 0.1454541293700 1164.108819270  0.000000000000  0.00000000000  0.00000000000 
K03925 10788461 K03925.01               0.9030 0.862  85.973 0.7434    9.207798900  3.230993591790 0.3471997388500  762.278091509  2.408399008210  1.72989810926 15.19909791970 
K04032  7100673 K04032.01 Kepler-1542 b 0.9300 1.150  37.232 0.4297    3.951168820  0.913856584374 0.1147227884300 1199.703409940  0.855655507130  1.36613220011 18.81515236740 
K04032  7100673 K04032.03 Kepler-1542 d 0.9300 1.150  37.232 0.2262    5.992737380  0.997607097646 0.1248044568260 1044.923062050  0.954534317617  1.17477990231  8.58468498683 
K04032  7100673 K04032.02 Kepler-1542 c 0.9300 1.150  37.232 0.0499    2.892230210  0.797454429887 0.1017125147460 1330.449805050  0.000000000000  0.00000000000  0.00000000000 
K04032  7100673 K04032.04 Kepler-1542 e 0.9300 1.150  37.232 0.0440    5.101157560  0.911461537588 0.1143703087520 1102.583832460  0.912659060981  1.29105026699 14.42912165890 
K04136  7256914 K04136.01               1.1300 1.740  69.781 0.1075    2.417492550  1.407852345180 0.1921983594340 1736.905108210  0.000000000000  0.00000000000  0.00000000000 
K04136  7256914 K04136.02               1.1300 1.740  69.781 0.6638    4.033584840  1.479558312140 0.2905017850710 1460.157205040  1.443705328660  1.66849938793 17.58213846140 
K04288  4548011 K04288.02               1.1130 1.450  29.764 0.2186    9.087493300  0.885399819015 0.1342352136610 1057.894580990  0.889329345000  1.44616536030 22.71237874650 
K04288  4548011 K04288.01 Kepler-1581 b 1.1130 1.450  29.764 0.1981    6.283854910  0.893258870985 0.1317234421880 1197.107703530  0.000000000000  0.00000000000  0.00000000000 
K04382  6937529 K04382.01 Kepler-1597 b 1.1110 1.280  64.938 0.3175    2.946541790  0.991666946103 0.1314821284190 1516.004145730  0.000000000000  0.00000000000  0.00000000000 
K04382  6937529 K04382.02               1.1110 1.280  64.938 0.2076    3.981670880  0.860731491518 0.1226601759270 1371.935229310  0.926199218811  1.35130304057 17.54493027760 
K04385  3645438 K04385.02 Kepler-1600 b 0.8280 0.832 248.701 0.0592  386.370548000  3.163914473940 0.2904263136560  207.313177253  2.455190791670 52.94091932230 70.42057927590 
K04385  3645438 K04385.01               0.8280 0.832 248.701 0.6330    7.298145800  1.746467109390 0.2904690437800  778.302336211  0.000000000000  0.00000000000  0.00000000000 
K04647  9947653 K04647.02               1.1510 2.290  61.512 0.4016   12.008688600  2.052241454800 0.3282663268350 1051.700719390  0.000000000000  0.00000000000  0.00000000000 
K04647  9947653 K04647.01               1.1510 2.290  61.512 0.4983   37.904627700  2.528233274010 0.3890935044160  715.507606359  2.290237364400  3.15643355928 33.81275131450 

